MSN: Multi-Style Network for Trajectory Prediction

Trajectory prediction aims to forecast agents' possible future locations considering their observations along with the video context. It is strongly needed by many autonomous platforms like tracking, detection, robot navigation, and self-driving cars. Whether it is agents' internal personality factors, interactive behaviors with the neighborhood, or the influence of surroundings, they all impact agents' future planning. However, many previous methods model and predict agents' behaviors with the same strategy or feature distribution, making them challenging to make predictions with sufficient style differences. This paper proposes the Multi-Style Network (MSN), which utilizes style proposal and stylized prediction using two sub-networks, to provide multi-style predictions in a novel categorical way adaptively. The proposed network contains a series of style channels, and each channel is bound to a unique and specific behavior style. We use agents' end-point plannings and their interaction context as the basis for the behavior classification, so as to adaptively learn multiple diverse behavior styles through these channels. Then, we assume that the target agents may plan their future behaviors according to each of these categorized styles, thus utilizing different style channels to make predictions with significant style differences in parallel. Experiments show that the proposed MSN outperforms current state-of-the-art methods up to 10% quantitatively on two widely used datasets, and presents better multi-style characteristics qualitatively.

==> contents/contextMap_zara1_1581.dat <==
0.0e+00 0.0e+00 7.9e-01
0.0e+00 2.0e+00 7.9e-01
0.0e+00 4.0e+00 7.9e-01
0.0e+00 6.0e+00 7.9e-01
0.0e+00 8.0e+00 7.9e-01
0.0e+00 1.0e+01 7.9e-01
0.0e+00 1.2e+01 7.8e-01
0.0e+00 1.4e+01 7.8e-01
0.0e+00 1.6e+01 7.6e-01
0.0e+00 1.8e+01 7.4e-01
0.0e+00 2.0e+01 7.2e-01
0.0e+00 2.2e+01 7.1e-01
0.0e+00 2.4e+01 7.1e-01
0.0e+00 2.6e+01 7.3e-01
0.0e+00 2.8e+01 7.5e-01
0.0e+00 3.0e+01 7.7e-01
0.0e+00 3.2e+01 7.8e-01
0.0e+00 3.4e+01 7.9e-01
0.0e+00 3.6e+01 7.9e-01
0.0e+00 3.8e+01 7.9e-01
0.0e+00 4.0e+01 7.9e-01
0.0e+00 4.2e+01 7.9e-01
0.0e+00 4.4e+01 7.9e-01
0.0e+00 4.6e+01 7.9e-01
0.0e+00 4.8e+01 7.9e-01
0.0e+00 5.0e+01 7.9e-01
0.0e+00 5.2e+01 7.9e-01
0.0e+00 5.4e+01 7.9e-01
0.0e+00 5.6e+01 7.9e-01
0.0e+00 5.8e+01 7.9e-01
0.0e+00 6.0e+01 7.9e-01
0.0e+00 6.2e+01 7.9e-01
0.0e+00 6.4e+01 7.9e-01
0.0e+00 6.6e+01 7.9e-01
0.0e+00 6.8e+01 7.9e-01
0.0e+00 7.0e+01 7.9e-01
0.0e+00 7.2e+01 7.9e-01
0.0e+00 7.4e+01 7.9e-01
0.0e+00 7.6e+01 7.9e-01
0.0e+00 7.8e+01 7.9e-01
0.0e+00 8.0e+01 7.9e-01
0.0e+00 8.2e+01 7.9e-01
0.0e+00 8.4e+01 7.9e-01
0.0e+00 8.6e+01 7.9e-01
0.0e+00 8.8e+01 7.9e-01
0.0e+00 9.0e+01 7.9e-01
0.0e+00 9.2e+01 7.9e-01
0.0e+00 9.4e+01 7.9e-01
0.0e+00 9.6e+01 7.9e-01
0.0e+00 9.8e+01 7.9e-01

2.0e+00 0.0e+00 7.9e-01
2.0e+00 2.0e+00 7.9e-01
2.0e+00 4.0e+00 7.9e-01
2.0e+00 6.0e+00 7.9e-01
2.0e+00 8.0e+00 7.9e-01
2.0e+00 1.0e+01 7.9e-01
2.0e+00 1.2e+01 7.8e-01
2.0e+00 1.4e+01 7.7e-01
2.0e+00 1.6e+01 7.6e-01
2.0e+00 1.8e+01 7.3e-01
2.0e+00 2.0e+01 7.1e-01
2.0e+00 2.2e+01 7.0e-01
2.0e+00 2.4e+01 7.1e-01
2.0e+00 2.6e+01 7.3e-01
2.0e+00 2.8e+01 7.5e-01
2.0e+00 3.0e+01 7.7e-01
2.0e+00 3.2e+01 7.9e-01
2.0e+00 3.4e+01 7.9e-01
2.0e+00 3.6e+01 7.9e-01
2.0e+00 3.8e+01 7.9e-01
2.0e+00 4.0e+01 7.9e-01
2.0e+00 4.2e+01 7.9e-01
2.0e+00 4.4e+01 7.9e-01
2.0e+00 4.6e+01 7.9e-01
2.0e+00 4.8e+01 7.9e-01
2.0e+00 5.0e+01 7.9e-01
2.0e+00 5.2e+01 7.9e-01
2.0e+00 5.4e+01 7.9e-01
2.0e+00 5.6e+01 7.9e-01
2.0e+00 5.8e+01 7.9e-01
2.0e+00 6.0e+01 7.9e-01
2.0e+00 6.2e+01 7.9e-01
2.0e+00 6.4e+01 7.9e-01
2.0e+00 6.6e+01 7.9e-01
2.0e+00 6.8e+01 7.9e-01
2.0e+00 7.0e+01 7.9e-01
2.0e+00 7.2e+01 7.9e-01
2.0e+00 7.4e+01 7.9e-01
2.0e+00 7.6e+01 7.9e-01
2.0e+00 7.8e+01 7.9e-01
2.0e+00 8.0e+01 7.9e-01
2.0e+00 8.2e+01 7.9e-01
2.0e+00 8.4e+01 7.9e-01
2.0e+00 8.6e+01 7.9e-01
2.0e+00 8.8e+01 7.9e-01
2.0e+00 9.0e+01 7.9e-01
2.0e+00 9.2e+01 7.9e-01
2.0e+00 9.4e+01 7.9e-01
2.0e+00 9.6e+01 7.9e-01
2.0e+00 9.8e+01 7.9e-01

4.0e+00 0.0e+00 7.9e-01
4.0e+00 2.0e+00 7.9e-01
4.0e+00 4.0e+00 7.9e-01
4.0e+00 6.0e+00 7.9e-01
4.0e+00 8.0e+00 7.9e-01
4.0e+00 1.0e+01 7.9e-01
4.0e+00 1.2e+01 7.8e-01
4.0e+00 1.4e+01 7.6e-01
4.0e+00 1.6e+01 7.4e-01
4.0e+00 1.8e+01 7.2e-01
4.0e+00 2.0e+01 7.1e-01
4.0e+00 2.2e+01 7.0e-01
4.0e+00 2.4e+01 7.2e-01
4.0e+00 2.6e+01 7.4e-01
4.0e+00 2.8e+01 7.6e-01
4.0e+00 3.0e+01 7.8e-01
4.0e+00 3.2e+01 7.9e-01
4.0e+00 3.4e+01 7.9e-01
4.0e+00 3.6e+01 7.9e-01
4.0e+00 3.8e+01 7.9e-01
4.0e+00 4.0e+01 7.9e-01
4.0e+00 4.2e+01 7.9e-01
4.0e+00 4.4e+01 7.9e-01
4.0e+00 4.6e+01 7.9e-01
4.0e+00 4.8e+01 7.9e-01
4.0e+00 5.0e+01 7.9e-01
4.0e+00 5.2e+01 7.9e-01
4.0e+00 5.4e+01 7.9e-01
4.0e+00 5.6e+01 7.9e-01
4.0e+00 5.8e+01 7.9e-01
4.0e+00 6.0e+01 7.9e-01
4.0e+00 6.2e+01 7.9e-01
4.0e+00 6.4e+01 7.9e-01
4.0e+00 6.6e+01 7.9e-01
4.0e+00 6.8e+01 7.9e-01
4.0e+00 7.0e+01 7.9e-01
4.0e+00 7.2e+01 7.9e-01
4.0e+00 7.4e+01 7.9e-01
4.0e+00 7.6e+01 7.9e-01
4.0e+00 7.8e+01 7.9e-01
4.0e+00 8.0e+01 7.9e-01
4.0e+00 8.2e+01 7.9e-01
4.0e+00 8.4e+01 7.9e-01
4.0e+00 8.6e+01 7.9e-01
4.0e+00 8.8e+01 7.9e-01
4.0e+00 9.0e+01 7.9e-01
4.0e+00 9.2e+01 7.9e-01
4.0e+00 9.4e+01 7.9e-01
4.0e+00 9.6e+01 7.9e-01
4.0e+00 9.8e+01 7.9e-01

6.0e+00 0.0e+00 7.9e-01
6.0e+00 2.0e+00 7.9e-01
6.0e+00 4.0e+00 7.9e-01
6.0e+00 6.0e+00 7.9e-01
6.0e+00 8.0e+00 7.9e-01
6.0e+00 1.0e+01 7.8e-01
6.0e+00 1.2e+01 7.7e-01
6.0e+00 1.4e+01 7.5e-01
6.0e+00 1.6e+01 7.3e-01
6.0e+00 1.8e+01 7.1e-01
6.0e+00 2.0e+01 7.1e-01
6.0e+00 2.2e+01 7.1e-01
6.0e+00 2.4e+01 7.3e-01
6.0e+00 2.6e+01 7.6e-01
6.0e+00 2.8e+01 7.7e-01
6.0e+00 3.0e+01 7.9e-01
6.0e+00 3.2e+01 7.9e-01
6.0e+00 3.4e+01 7.9e-01
6.0e+00 3.6e+01 7.9e-01
6.0e+00 3.8e+01 7.9e-01
6.0e+00 4.0e+01 7.9e-01
6.0e+00 4.2e+01 7.9e-01
6.0e+00 4.4e+01 7.9e-01
6.0e+00 4.6e+01 7.9e-01
6.0e+00 4.8e+01 7.9e-01
6.0e+00 5.0e+01 7.9e-01
6.0e+00 5.2e+01 7.9e-01
6.0e+00 5.4e+01 7.9e-01
6.0e+00 5.6e+01 7.9e-01
6.0e+00 5.8e+01 7.9e-01
6.0e+00 6.0e+01 7.9e-01
6.0e+00 6.2e+01 7.9e-01
6.0e+00 6.4e+01 7.9e-01
6.0e+00 6.6e+01 7.9e-01
6.0e+00 6.8e+01 7.9e-01
6.0e+00 7.0e+01 7.9e-01
6.0e+00 7.2e+01 7.9e-01
6.0e+00 7.4e+01 7.9e-01
6.0e+00 7.6e+01 7.9e-01
6.0e+00 7.8e+01 7.9e-01
6.0e+00 8.0e+01 7.9e-01
6.0e+00 8.2e+01 7.9e-01
6.0e+00 8.4e+01 7.9e-01
6.0e+00 8.6e+01 7.9e-01
6.0e+00 8.8e+01 7.9e-01
6.0e+00 9.0e+01 7.9e-01
6.0e+00 9.2e+01 7.9e-01
6.0e+00 9.4e+01 7.9e-01
6.0e+00 9.6e+01 7.9e-01
6.0e+00 9.8e+01 7.9e-01

8.0e+00 0.0e+00 7.9e-01
8.0e+00 2.0e+00 7.9e-01
8.0e+00 4.0e+00 7.9e-01
8.0e+00 6.0e+00 7.9e-01
8.0e+00 8.0e+00 7.9e-01
8.0e+00 1.0e+01 7.7e-01
8.0e+00 1.2e+01 7.5e-01
8.0e+00 1.4e+01 7.3e-01
8.0e+00 1.6e+01 7.1e-01
8.0e+00 1.8e+01 7.1e-01
8.0e+00 2.0e+01 7.1e-01
8.0e+00 2.2e+01 7.4e-01
8.0e+00 2.4e+01 7.5e-01
8.0e+00 2.6e+01 7.7e-01
8.0e+00 2.8e+01 7.8e-01
8.0e+00 3.0e+01 7.9e-01
8.0e+00 3.2e+01 7.9e-01
8.0e+00 3.4e+01 7.9e-01
8.0e+00 3.6e+01 7.9e-01
8.0e+00 3.8e+01 7.9e-01
8.0e+00 4.0e+01 7.9e-01
8.0e+00 4.2e+01 7.9e-01
8.0e+00 4.4e+01 7.9e-01
8.0e+00 4.6e+01 7.9e-01
8.0e+00 4.8e+01 7.9e-01
8.0e+00 5.0e+01 7.9e-01
8.0e+00 5.2e+01 7.9e-01
8.0e+00 5.4e+01 7.9e-01
8.0e+00 5.6e+01 7.9e-01
8.0e+00 5.8e+01 7.9e-01
8.0e+00 6.0e+01 7.9e-01
8.0e+00 6.2e+01 7.9e-01
8.0e+00 6.4e+01 7.9e-01
8.0e+00 6.6e+01 7.9e-01
8.0e+00 6.8e+01 7.9e-01
8.0e+00 7.0e+01 7.9e-01
8.0e+00 7.2e+01 7.9e-01
8.0e+00 7.4e+01 7.9e-01
8.0e+00 7.6e+01 7.9e-01
8.0e+00 7.8e+01 7.9e-01
8.0e+00 8.0e+01 7.9e-01
8.0e+00 8.2e+01 7.9e-01
8.0e+00 8.4e+01 7.9e-01
8.0e+00 8.6e+01 7.9e-01
8.0e+00 8.8e+01 7.9e-01
8.0e+00 9.0e+01 7.9e-01
8.0e+00 9.2e+01 7.9e-01
8.0e+00 9.4e+01 7.9e-01
8.0e+00 9.6e+01 7.9e-01
8.0e+00 9.8e+01 7.9e-01

1.0e+01 0.0e+00 7.9e-01
1.0e+01 2.0e+00 7.9e-01
1.0e+01 4.0e+00 7.9e-01
1.0e+01 6.0e+00 7.9e-01
1.0e+01 8.0e+00 7.8e-01
1.0e+01 1.0e+01 7.6e-01
1.0e+01 1.2e+01 7.4e-01
1.0e+01 1.4e+01 7.1e-01
1.0e+01 1.6e+01 7.1e-01
1.0e+01 1.8e+01 7.1e-01
1.0e+01 2.0e+01 7.3e-01
1.0e+01 2.2e+01 7.5e-01
1.0e+01 2.4e+01 7.7e-01
1.0e+01 2.6e+01 7.8e-01
1.0e+01 2.8e+01 7.9e-01
1.0e+01 3.0e+01 7.9e-01
1.0e+01 3.2e+01 7.9e-01
1.0e+01 3.4e+01 7.9e-01
1.0e+01 3.6e+01 7.9e-01
1.0e+01 3.8e+01 7.9e-01
1.0e+01 4.0e+01 7.9e-01
1.0e+01 4.2e+01 7.9e-01
1.0e+01 4.4e+01 7.9e-01
1.0e+01 4.6e+01 7.9e-01
1.0e+01 4.8e+01 7.9e-01
1.0e+01 5.0e+01 7.9e-01
1.0e+01 5.2e+01 7.9e-01
1.0e+01 5.4e+01 7.9e-01
1.0e+01 5.6e+01 7.9e-01
1.0e+01 5.8e+01 7.9e-01
1.0e+01 6.0e+01 7.9e-01
1.0e+01 6.2e+01 7.9e-01
1.0e+01 6.4e+01 7.9e-01
1.0e+01 6.6e+01 7.9e-01
1.0e+01 6.8e+01 7.9e-01
1.0e+01 7.0e+01 7.9e-01
1.0e+01 7.2e+01 7.9e-01
1.0e+01 7.4e+01 7.9e-01
1.0e+01 7.6e+01 7.9e-01
1.0e+01 7.8e+01 7.9e-01
1.0e+01 8.0e+01 7.9e-01
1.0e+01 8.2e+01 7.9e-01
1.0e+01 8.4e+01 7.9e-01
1.0e+01 8.6e+01 7.9e-01
1.0e+01 8.8e+01 7.9e-01
1.0e+01 9.0e+01 7.9e-01
1.0e+01 9.2e+01 7.9e-01
1.0e+01 9.4e+01 7.9e-01
1.0e+01 9.6e+01 7.9e-01
1.0e+01 9.8e+01 7.9e-01

1.2e+01 0.0e+00 7.9e-01
1.2e+01 2.0e+00 7.9e-01
1.2e+01 4.0e+00 7.9e-01
1.2e+01 6.0e+00 7.9e-01
1.2e+01 8.0e+00 7.8e-01
1.2e+01 1.0e+01 7.5e-01
1.2e+01 1.2e+01 7.3e-01
1.2e+01 1.4e+01 7.1e-01
1.2e+01 1.6e+01 7.1e-01
1.2e+01 1.8e+01 7.2e-01
1.2e+01 2.0e+01 7.5e-01
1.2e+01 2.2e+01 7.7e-01
1.2e+01 2.4e+01 7.8e-01
1.2e+01 2.6e+01 7.9e-01
1.2e+01 2.8e+01 7.9e-01
1.2e+01 3.0e+01 7.9e-01
1.2e+01 3.2e+01 7.9e-01
1.2e+01 3.4e+01 7.9e-01
1.2e+01 3.6e+01 7.9e-01
1.2e+01 3.8e+01 7.9e-01
1.2e+01 4.0e+01 7.9e-01
1.2e+01 4.2e+01 7.9e-01
1.2e+01 4.4e+01 7.9e-01
1.2e+01 4.6e+01 7.9e-01
1.2e+01 4.8e+01 7.9e-01
1.2e+01 5.0e+01 7.9e-01
1.2e+01 5.2e+01 7.9e-01
1.2e+01 5.4e+01 7.9e-01
1.2e+01 5.6e+01 7.9e-01
1.2e+01 5.8e+01 7.9e-01
1.2e+01 6.0e+01 7.9e-01
1.2e+01 6.2e+01 7.9e-01
1.2e+01 6.4e+01 7.9e-01
1.2e+01 6.6e+01 7.9e-01
1.2e+01 6.8e+01 7.9e-01
1.2e+01 7.0e+01 7.9e-01
1.2e+01 7.2e+01 7.9e-01
1.2e+01 7.4e+01 7.9e-01
1.2e+01 7.6e+01 7.9e-01
1.2e+01 7.8e+01 7.9e-01
1.2e+01 8.0e+01 7.9e-01
1.2e+01 8.2e+01 7.9e-01
1.2e+01 8.4e+01 7.9e-01
1.2e+01 8.6e+01 7.9e-01
1.2e+01 8.8e+01 7.9e-01
1.2e+01 9.0e+01 7.9e-01
1.2e+01 9.2e+01 7.9e-01
1.2e+01 9.4e+01 7.9e-01
1.2e+01 9.6e+01 7.9e-01
1.2e+01 9.8e+01 7.9e-01

1.4e+01 0.0e+00 7.9e-01
1.4e+01 2.0e+00 7.9e-01
1.4e+01 4.0e+00 7.9e-01
1.4e+01 6.0e+00 7.8e-01
1.4e+01 8.0e+00 7.6e-01
1.4e+01 1.0e+01 7.3e-01
1.4e+01 1.2e+01 7.1e-01
1.4e+01 1.4e+01 7.1e-01
1.4e+01 1.6e+01 7.1e-01
1.4e+01 1.8e+01 7.4e-01
1.4e+01 2.0e+01 7.6e-01
1.4e+01 2.2e+01 7.8e-01
1.4e+01 2.4e+01 7.9e-01
1.4e+01 2.6e+01 7.9e-01
1.4e+01 2.8e+01 7.9e-01
1.4e+01 3.0e+01 7.9e-01
1.4e+01 3.2e+01 7.9e-01
1.4e+01 3.4e+01 7.9e-01
1.4e+01 3.6e+01 7.9e-01
1.4e+01 3.8e+01 7.9e-01
1.4e+01 4.0e+01 7.9e-01
1.4e+01 4.2e+01 7.9e-01
1.4e+01 4.4e+01 7.9e-01
1.4e+01 4.6e+01 7.9e-01
1.4e+01 4.8e+01 7.9e-01
1.4e+01 5.0e+01 7.9e-01
1.4e+01 5.2e+01 7.9e-01
1.4e+01 5.4e+01 7.9e-01
1.4e+01 5.6e+01 7.9e-01
1.4e+01 5.8e+01 7.9e-01
1.4e+01 6.0e+01 7.9e-01
1.4e+01 6.2e+01 7.9e-01
1.4e+01 6.4e+01 7.9e-01
1.4e+01 6.6e+01 7.9e-01
1.4e+01 6.8e+01 7.9e-01
1.4e+01 7.0e+01 7.9e-01
1.4e+01 7.2e+01 7.9e-01
1.4e+01 7.4e+01 7.9e-01
1.4e+01 7.6e+01 7.9e-01
1.4e+01 7.8e+01 7.9e-01
1.4e+01 8.0e+01 7.9e-01
1.4e+01 8.2e+01 7.9e-01
1.4e+01 8.4e+01 7.9e-01
1.4e+01 8.6e+01 7.9e-01
1.4e+01 8.8e+01 7.9e-01
1.4e+01 9.0e+01 7.9e-01
1.4e+01 9.2e+01 7.9e-01
1.4e+01 9.4e+01 7.9e-01
1.4e+01 9.6e+01 7.9e-01
1.4e+01 9.8e+01 7.9e-01

1.6e+01 0.0e+00 8.0e-01
1.6e+01 2.0e+00 8.0e-01
1.6e+01 4.0e+00 8.0e-01
1.6e+01 6.0e+00 7.8e-01
1.6e+01 8.0e+00 7.5e-01
1.6e+01 1.0e+01 7.3e-01
1.6e+01 1.2e+01 7.1e-01
1.6e+01 1.4e+01 7.1e-01
1.6e+01 1.6e+01 7.4e-01
1.6e+01 1.8e+01 7.7e-01
1.6e+01 2.0e+01 8.0e-01
1.6e+01 2.2e+01 8.0e-01
1.6e+01 2.4e+01 8.0e-01
1.6e+01 2.6e+01 8.0e-01
1.6e+01 2.8e+01 8.0e-01
1.6e+01 3.0e+01 8.0e-01
1.6e+01 3.2e+01 8.0e-01
1.6e+01 3.4e+01 8.0e-01
1.6e+01 3.6e+01 8.0e-01
1.6e+01 3.8e+01 8.0e-01
1.6e+01 4.0e+01 7.9e-01
1.6e+01 4.2e+01 7.9e-01
1.6e+01 4.4e+01 7.9e-01
1.6e+01 4.6e+01 7.9e-01
1.6e+01 4.8e+01 7.9e-01
1.6e+01 5.0e+01 7.9e-01
1.6e+01 5.2e+01 7.9e-01
1.6e+01 5.4e+01 7.9e-01
1.6e+01 5.6e+01 7.9e-01
1.6e+01 5.8e+01 7.9e-01
1.6e+01 6.0e+01 7.9e-01
1.6e+01 6.2e+01 7.9e-01
1.6e+01 6.4e+01 7.9e-01
1.6e+01 6.6e+01 7.9e-01
1.6e+01 6.8e+01 8.0e-01
1.6e+01 7.0e+01 8.0e-01
1.6e+01 7.2e+01 8.0e-01
1.6e+01 7.4e+01 8.0e-01
1.6e+01 7.6e+01 8.0e-01
1.6e+01 7.8e+01 8.0e-01
1.6e+01 8.0e+01 8.0e-01
1.6e+01 8.2e+01 8.0e-01
1.6e+01 8.4e+01 8.0e-01
1.6e+01 8.6e+01 7.9e-01
1.6e+01 8.8e+01 7.9e-01
1.6e+01 9.0e+01 7.9e-01
1.6e+01 9.2e+01 7.9e-01
1.6e+01 9.4e+01 7.9e-01
1.6e+01 9.6e+01 8.0e-01
1.6e+01 9.8e+01 8.0e-01

1.8e+01 0.0e+00 8.2e-01
1.8e+01 2.0e+00 8.1e-01
1.8e+01 4.0e+00 8.0e-01
1.8e+01 6.0e+00 7.7e-01
1.8e+01 8.0e+00 7.5e-01
1.8e+01 1.0e+01 7.3e-01
1.8e+01 1.2e+01 7.1e-01
1.8e+01 1.4e+01 7.3e-01
1.8e+01 1.6e+01 7.6e-01
1.8e+01 1.8e+01 7.9e-01
1.8e+01 2.0e+01 8.2e-01
1.8e+01 2.2e+01 8.2e-01
1.8e+01 2.4e+01 8.2e-01
1.8e+01 2.6e+01 8.2e-01
1.8e+01 2.8e+01 8.2e-01
1.8e+01 3.0e+01 8.2e-01
1.8e+01 3.2e+01 8.1e-01
1.8e+01 3.4e+01 8.1e-01
1.8e+01 3.6e+01 8.1e-01
1.8e+01 3.8e+01 8.1e-01
1.8e+01 4.0e+01 8.0e-01
1.8e+01 4.2e+01 8.0e-01
1.8e+01 4.4e+01 8.0e-01
1.8e+01 4.6e+01 8.0e-01
1.8e+01 4.8e+01 8.0e-01
1.8e+01 5.0e+01 8.0e-01
1.8e+01 5.2e+01 8.0e-01
1.8e+01 5.4e+01 7.9e-01
1.8e+01 5.6e+01 8.0e-01
1.8e+01 5.8e+01 8.0e-01
1.8e+01 6.0e+01 8.0e-01
1.8e+01 6.2e+01 8.0e-01
1.8e+01 6.4e+01 8.0e-01
1.8e+01 6.6e+01 8.0e-01
1.8e+01 6.8e+01 8.0e-01
1.8e+01 7.0e+01 8.1e-01
1.8e+01 7.2e+01 8.1e-01
1.8e+01 7.4e+01 8.1e-01
1.8e+01 7.6e+01 8.2e-01
1.8e+01 7.8e+01 8.2e-01
1.8e+01 8.0e+01 8.1e-01
1.8e+01 8.2e+01 8.2e-01
1.8e+01 8.4e+01 8.1e-01
1.8e+01 8.6e+01 8.1e-01
1.8e+01 8.8e+01 8.1e-01
1.8e+01 9.0e+01 8.0e-01
1.8e+01 9.2e+01 8.0e-01
1.8e+01 9.4e+01 8.1e-01
1.8e+01 9.6e+01 8.1e-01
1.8e+01 9.8e+01 8.1e-01

2.0e+01 0.0e+00 8.2e-01
2.0e+01 2.0e+00 8.0e-01
2.0e+01 4.0e+00 7.9e-01
2.0e+01 6.0e+00 7.6e-01
2.0e+01 8.0e+00 7.4e-01
2.0e+01 1.0e+01 7.3e-01
2.0e+01 1.2e+01 7.4e-01
2.0e+01 1.4e+01 7.6e-01
2.0e+01 1.6e+01 7.9e-01
2.0e+01 1.8e+01 8.2e-01
2.0e+01 2.0e+01 8.4e-01
2.0e+01 2.2e+01 8.3e-01
2.0e+01 2.4e+01 8.3e-01
2.0e+01 2.6e+01 8.4e-01
2.0e+01 2.8e+01 8.3e-01
2.0e+01 3.0e+01 8.2e-01
2.0e+01 3.2e+01 8.3e-01
2.0e+01 3.4e+01 8.2e-01
2.0e+01 3.6e+01 8.2e-01
2.0e+01 3.8e+01 8.1e-01
2.0e+01 4.0e+01 8.0e-01
2.0e+01 4.2e+01 8.0e-01
2.0e+01 4.4e+01 8.0e-01
2.0e+01 4.6e+01 8.0e-01
2.0e+01 4.8e+01 8.0e-01
2.0e+01 5.0e+01 7.8e-01
2.0e+01 5.2e+01 7.8e-01
2.0e+01 5.4e+01 7.7e-01
2.0e+01 5.6e+01 7.7e-01
2.0e+01 5.8e+01 7.6e-01
2.0e+01 6.0e+01 7.8e-01
2.0e+01 6.2e+01 7.7e-01
2.0e+01 6.4e+01 7.7e-01
2.0e+01 6.6e+01 7.9e-01
2.0e+01 6.8e+01 7.9e-01
2.0e+01 7.0e+01 7.9e-01
2.0e+01 7.2e+01 8.0e-01
2.0e+01 7.4e+01 8.1e-01
2.0e+01 7.6e+01 8.1e-01
2.0e+01 7.8e+01 8.2e-01
2.0e+01 8.0e+01 8.2e-01
2.0e+01 8.2e+01 8.1e-01
2.0e+01 8.4e+01 8.2e-01
2.0e+01 8.6e+01 8.2e-01
2.0e+01 8.8e+01 8.1e-01
2.0e+01 9.0e+01 8.1e-01
2.0e+01 9.2e+01 8.1e-01
2.0e+01 9.4e+01 8.1e-01
2.0e+01 9.6e+01 8.2e-01
2.0e+01 9.8e+01 8.2e-01

2.2e+01 0.0e+00 7.4e-01
2.2e+01 2.0e+00 7.2e-01
2.2e+01 4.0e+00 7.1e-01
2.2e+01 6.0e+00 6.9e-01
2.2e+01 8.0e+00 6.7e-01
2.2e+01 1.0e+01 6.7e-01
2.2e+01 1.2e+01 6.8e-01
2.2e+01 1.4e+01 7.0e-01
2.2e+01 1.6e+01 7.1e-01
2.2e+01 1.8e+01 7.5e-01
2.2e+01 2.0e+01 7.4e-01
2.2e+01 2.2e+01 7.5e-01
2.2e+01 2.4e+01 7.6e-01
2.2e+01 2.6e+01 7.4e-01
2.2e+01 2.8e+01 7.5e-01
2.2e+01 3.0e+01 7.4e-01
2.2e+01 3.2e+01 7.1e-01
2.2e+01 3.4e+01 7.1e-01
2.2e+01 3.6e+01 6.8e-01
2.2e+01 3.8e+01 6.5e-01
2.2e+01 4.0e+01 6.7e-01
2.2e+01 4.2e+01 6.8e-01
2.2e+01 4.4e+01 6.7e-01
2.2e+01 4.6e+01 6.7e-01
2.2e+01 4.8e+01 6.7e-01
2.2e+01 5.0e+01 6.6e-01
2.2e+01 5.2e+01 6.6e-01
2.2e+01 5.4e+01 6.6e-01
2.2e+01 5.6e+01 6.4e-01
2.2e+01 5.8e+01 6.5e-01
2.2e+01 6.0e+01 6.6e-01
2.2e+01 6.2e+01 6.7e-01
2.2e+01 6.4e+01 6.9e-01
2.2e+01 6.6e+01 7.2e-01
2.2e+01 6.8e+01 7.5e-01
2.2e+01 7.0e+01 7.4e-01
2.2e+01 7.2e+01 7.6e-01
2.2e+01 7.4e+01 7.8e-01
2.2e+01 7.6e+01 7.8e-01
2.2e+01 7.8e+01 8.0e-01
2.2e+01 8.0e+01 8.1e-01
2.2e+01 8.2e+01 8.1e-01
2.2e+01 8.4e+01 8.1e-01
2.2e+01 8.6e+01 8.1e-01
2.2e+01 8.8e+01 8.0e-01
2.2e+01 9.0e+01 8.0e-01
2.2e+01 9.2e+01 8.0e-01
2.2e+01 9.4e+01 8.1e-01
2.2e+01 9.6e+01 8.1e-01
2.2e+01 9.8e+01 8.3e-01

2.4e+01 0.0e+00 4.0e-01
2.4e+01 2.0e+00 4.2e-01
2.4e+01 4.0e+00 4.0e-01
2.4e+01 6.0e+00 4.1e-01
2.4e+01 8.0e+00 4.3e-01
2.4e+01 1.0e+01 4.6e-01
2.4e+01 1.2e+01 4.9e-01
2.4e+01 1.4e+01 5.2e-01
2.4e+01 1.6e+01 5.3e-01
2.4e+01 1.8e+01 5.5e-01
2.4e+01 2.0e+01 5.6e-01
2.4e+01 2.2e+01 5.8e-01
2.4e+01 2.4e+01 5.7e-01
2.4e+01 2.6e+01 5.5e-01
2.4e+01 2.8e+01 5.3e-01
2.4e+01 3.0e+01 5.0e-01
2.4e+01 3.2e+01 4.8e-01
2.4e+01 3.4e+01 4.2e-01
2.4e+01 3.6e+01 4.1e-01
2.4e+01 3.8e+01 3.8e-01
2.4e+01 4.0e+01 3.8e-01
2.4e+01 4.2e+01 3.8e-01
2.4e+01 4.4e+01 3.8e-01
2.4e+01 4.6e+01 4.1e-01
2.4e+01 4.8e+01 3.9e-01
2.4e+01 5.0e+01 3.9e-01
2.4e+01 5.2e+01 4.1e-01
2.4e+01 5.4e+01 4.2e-01
2.4e+01 5.6e+01 4.4e-01
2.4e+01 5.8e+01 4.4e-01
2.4e+01 6.0e+01 4.5e-01
2.4e+01 6.2e+01 4.7e-01
2.4e+01 6.4e+01 5.2e-01
2.4e+01 6.6e+01 5.6e-01
2.4e+01 6.8e+01 6.0e-01
2.4e+01 7.0e+01 6.3e-01
2.4e+01 7.2e+01 6.4e-01
2.4e+01 7.4e+01 6.7e-01
2.4e+01 7.6e+01 7.0e-01
2.4e+01 7.8e+01 7.2e-01
2.4e+01 8.0e+01 7.5e-01
2.4e+01 8.2e+01 7.6e-01
2.4e+01 8.4e+01 7.7e-01
2.4e+01 8.6e+01 7.7e-01
2.4e+01 8.8e+01 7.6e-01
2.4e+01 9.0e+01 7.7e-01
2.4e+01 9.2e+01 7.7e-01
2.4e+01 9.4e+01 7.9e-01
2.4e+01 9.6e+01 8.1e-01
2.4e+01 9.8e+01 8.3e-01

2.6e+01 0.0e+00 4.2e-01
2.6e+01 2.0e+00 4.2e-01
2.6e+01 4.0e+00 4.2e-01
2.6e+01 6.0e+00 4.2e-01
2.6e+01 8.0e+00 4.2e-01
2.6e+01 1.0e+01 4.2e-01
2.6e+01 1.2e+01 4.2e-01
2.6e+01 1.4e+01 4.2e-01
2.6e+01 1.6e+01 4.2e-01
2.6e+01 1.8e+01 4.2e-01
2.6e+01 2.0e+01 4.2e-01
2.6e+01 2.2e+01 4.2e-01
2.6e+01 2.4e+01 4.2e-01
2.6e+01 2.6e+01 4.2e-01
2.6e+01 2.8e+01 4.2e-01
2.6e+01 3.0e+01 4.2e-01
2.6e+01 3.2e+01 4.2e-01
2.6e+01 3.4e+01 4.1e-01
2.6e+01 3.6e+01 4.0e-01
2.6e+01 3.8e+01 4.0e-01
2.6e+01 4.0e+01 3.9e-01
2.6e+01 4.2e+01 3.9e-01
2.6e+01 4.4e+01 3.8e-01
2.6e+01 4.6e+01 3.8e-01
2.6e+01 4.8e+01 3.8e-01
2.6e+01 5.0e+01 3.8e-01
2.6e+01 5.2e+01 3.8e-01
2.6e+01 5.4e+01 3.7e-01
2.6e+01 5.6e+01 3.7e-01
2.6e+01 5.8e+01 3.7e-01
2.6e+01 6.0e+01 3.7e-01
2.6e+01 6.2e+01 3.8e-01
2.6e+01 6.4e+01 3.8e-01
2.6e+01 6.6e+01 4.2e-01
2.6e+01 6.8e+01 4.5e-01
2.6e+01 7.0e+01 5.0e-01
2.6e+01 7.2e+01 5.5e-01
2.6e+01 7.4e+01 5.6e-01
2.6e+01 7.6e+01 6.2e-01
2.6e+01 7.8e+01 6.5e-01
2.6e+01 8.0e+01 6.8e-01
2.6e+01 8.2e+01 7.1e-01
2.6e+01 8.4e+01 7.1e-01
2.6e+01 8.6e+01 7.3e-01
2.6e+01 8.8e+01 7.2e-01
2.6e+01 9.0e+01 7.3e-01
2.6e+01 9.2e+01 7.3e-01
2.6e+01 9.4e+01 7.5e-01
2.6e+01 9.6e+01 7.8e-01
2.6e+01 9.8e+01 8.1e-01

2.8e+01 0.0e+00 4.4e-01
2.8e+01 2.0e+00 4.4e-01
2.8e+01 4.0e+00 4.4e-01
2.8e+01 6.0e+00 4.4e-01
2.8e+01 8.0e+00 4.4e-01
2.8e+01 1.0e+01 4.4e-01
2.8e+01 1.2e+01 4.4e-01
2.8e+01 1.4e+01 4.4e-01
2.8e+01 1.6e+01 4.4e-01
2.8e+01 1.8e+01 4.4e-01
2.8e+01 2.0e+01 4.4e-01
2.8e+01 2.2e+01 4.5e-01
2.8e+01 2.4e+01 4.5e-01
2.8e+01 2.6e+01 4.5e-01
2.8e+01 2.8e+01 4.5e-01
2.8e+01 3.0e+01 4.5e-01
2.8e+01 3.2e+01 4.4e-01
2.8e+01 3.4e+01 4.4e-01
2.8e+01 3.6e+01 4.4e-01
2.8e+01 3.8e+01 4.3e-01
2.8e+01 4.0e+01 4.2e-01
2.8e+01 4.2e+01 4.2e-01
2.8e+01 4.4e+01 4.1e-01
2.8e+01 4.6e+01 4.1e-01
2.8e+01 4.8e+01 4.0e-01
2.8e+01 5.0e+01 4.0e-01
2.8e+01 5.2e+01 4.0e-01
2.8e+01 5.4e+01 4.0e-01
2.8e+01 5.6e+01 4.0e-01
2.8e+01 5.8e+01 4.0e-01
2.8e+01 6.0e+01 4.0e-01
2.8e+01 6.2e+01 4.0e-01
2.8e+01 6.4e+01 4.0e-01
2.8e+01 6.6e+01 4.1e-01
2.8e+01 6.8e+01 4.2e-01
2.8e+01 7.0e+01 4.2e-01
2.8e+01 7.2e+01 4.3e-01
2.8e+01 7.4e+01 4.3e-01
2.8e+01 7.6e+01 4.6e-01
2.8e+01 7.8e+01 5.1e-01
2.8e+01 8.0e+01 5.5e-01
2.8e+01 8.2e+01 5.7e-01
2.8e+01 8.4e+01 5.8e-01
2.8e+01 8.6e+01 6.1e-01
2.8e+01 8.8e+01 6.0e-01
2.8e+01 9.0e+01 6.2e-01
2.8e+01 9.2e+01 6.6e-01
2.8e+01 9.4e+01 6.9e-01
2.8e+01 9.6e+01 7.3e-01
2.8e+01 9.8e+01 7.9e-01

3.0e+01 0.0e+00 4.5e-01
3.0e+01 2.0e+00 4.4e-01
3.0e+01 4.0e+00 4.4e-01
3.0e+01 6.0e+00 4.5e-01
3.0e+01 8.0e+00 4.4e-01
3.0e+01 1.0e+01 4.4e-01
3.0e+01 1.2e+01 4.4e-01
3.0e+01 1.4e+01 4.4e-01
3.0e+01 1.6e+01 4.5e-01
3.0e+01 1.8e+01 4.5e-01
3.0e+01 2.0e+01 4.5e-01
3.0e+01 2.2e+01 4.5e-01
3.0e+01 2.4e+01 4.6e-01
3.0e+01 2.6e+01 4.6e-01
3.0e+01 2.8e+01 4.7e-01
3.0e+01 3.0e+01 4.7e-01
3.0e+01 3.2e+01 4.7e-01
3.0e+01 3.4e+01 4.6e-01
3.0e+01 3.6e+01 4.6e-01
3.0e+01 3.8e+01 4.5e-01
3.0e+01 4.0e+01 4.5e-01
3.0e+01 4.2e+01 4.5e-01
3.0e+01 4.4e+01 4.4e-01
3.0e+01 4.6e+01 4.4e-01
3.0e+01 4.8e+01 4.4e-01
3.0e+01 5.0e+01 4.4e-01
3.0e+01 5.2e+01 4.3e-01
3.0e+01 5.4e+01 4.3e-01
3.0e+01 5.6e+01 4.3e-01
3.0e+01 5.8e+01 4.2e-01
3.0e+01 6.0e+01 4.2e-01
3.0e+01 6.2e+01 4.3e-01
3.0e+01 6.4e+01 4.3e-01
3.0e+01 6.6e+01 4.3e-01
3.0e+01 6.8e+01 4.3e-01
3.0e+01 7.0e+01 4.4e-01
3.0e+01 7.2e+01 4.4e-01
3.0e+01 7.4e+01 4.4e-01
3.0e+01 7.6e+01 4.4e-01
3.0e+01 7.8e+01 4.4e-01
3.0e+01 8.0e+01 4.4e-01
3.0e+01 8.2e+01 4.4e-01
3.0e+01 8.4e+01 4.3e-01
3.0e+01 8.6e+01 4.2e-01
3.0e+01 8.8e+01 4.4e-01
3.0e+01 9.0e+01 4.8e-01
3.0e+01 9.2e+01 5.5e-01
3.0e+01 9.4e+01 6.0e-01
3.0e+01 9.6e+01 6.7e-01
3.0e+01 9.8e+01 7.5e-01

3.2e+01 0.0e+00 4.4e-01
3.2e+01 2.0e+00 4.4e-01
3.2e+01 4.0e+00 4.4e-01
3.2e+01 6.0e+00 4.5e-01
3.2e+01 8.0e+00 4.4e-01
3.2e+01 1.0e+01 4.4e-01
3.2e+01 1.2e+01 4.4e-01
3.2e+01 1.4e+01 4.4e-01
3.2e+01 1.6e+01 4.5e-01
3.2e+01 1.8e+01 4.5e-01
3.2e+01 2.0e+01 4.5e-01
3.2e+01 2.2e+01 4.6e-01
3.2e+01 2.4e+01 4.7e-01
3.2e+01 2.6e+01 4.7e-01
3.2e+01 2.8e+01 4.8e-01
3.2e+01 3.0e+01 4.8e-01
3.2e+01 3.2e+01 4.8e-01
3.2e+01 3.4e+01 4.8e-01
3.2e+01 3.6e+01 4.8e-01
3.2e+01 3.8e+01 4.8e-01
3.2e+01 4.0e+01 4.7e-01
3.2e+01 4.2e+01 4.7e-01
3.2e+01 4.4e+01 4.6e-01
3.2e+01 4.6e+01 4.6e-01
3.2e+01 4.8e+01 4.6e-01
3.2e+01 5.0e+01 4.5e-01
3.2e+01 5.2e+01 4.5e-01
3.2e+01 5.4e+01 4.5e-01
3.2e+01 5.6e+01 4.5e-01
3.2e+01 5.8e+01 4.4e-01
3.2e+01 6.0e+01 4.4e-01
3.2e+01 6.2e+01 4.4e-01
3.2e+01 6.4e+01 4.4e-01
3.2e+01 6.6e+01 4.4e-01
3.2e+01 6.8e+01 4.4e-01
3.2e+01 7.0e+01 4.4e-01
3.2e+01 7.2e+01 4.5e-01
3.2e+01 7.4e+01 4.4e-01
3.2e+01 7.6e+01 4.4e-01
3.2e+01 7.8e+01 4.4e-01
3.2e+01 8.0e+01 4.4e-01
3.2e+01 8.2e+01 4.3e-01
3.2e+01 8.4e+01 4.2e-01
3.2e+01 8.6e+01 4.2e-01
3.2e+01 8.8e+01 4.1e-01
3.2e+01 9.0e+01 4.0e-01
3.2e+01 9.2e+01 4.0e-01
3.2e+01 9.4e+01 5.0e-01
3.2e+01 9.6e+01 5.9e-01
3.2e+01 9.8e+01 6.8e-01

3.4e+01 0.0e+00 4.4e-01
3.4e+01 2.0e+00 4.4e-01
3.4e+01 4.0e+00 4.4e-01
3.4e+01 6.0e+00 4.4e-01
3.4e+01 8.0e+00 4.4e-01
3.4e+01 1.0e+01 4.4e-01
3.4e+01 1.2e+01 4.3e-01
3.4e+01 1.4e+01 4.4e-01
3.4e+01 1.6e+01 4.4e-01
3.4e+01 1.8e+01 4.4e-01
3.4e+01 2.0e+01 4.5e-01
3.4e+01 2.2e+01 4.5e-01
3.4e+01 2.4e+01 4.6e-01
3.4e+01 2.6e+01 4.7e-01
3.4e+01 2.8e+01 4.7e-01
3.4e+01 3.0e+01 4.8e-01
3.4e+01 3.2e+01 4.8e-01
3.4e+01 3.4e+01 4.8e-01
3.4e+01 3.6e+01 4.7e-01
3.4e+01 3.8e+01 4.7e-01
3.4e+01 4.0e+01 4.7e-01
3.4e+01 4.2e+01 4.7e-01
3.4e+01 4.4e+01 4.6e-01
3.4e+01 4.6e+01 4.6e-01
3.4e+01 4.8e+01 4.6e-01
3.4e+01 5.0e+01 4.6e-01
3.4e+01 5.2e+01 4.6e-01
3.4e+01 5.4e+01 4.6e-01
3.4e+01 5.6e+01 4.6e-01
3.4e+01 5.8e+01 4.5e-01
3.4e+01 6.0e+01 4.5e-01
3.4e+01 6.2e+01 4.5e-01
3.4e+01 6.4e+01 4.5e-01
3.4e+01 6.6e+01 4.5e-01
3.4e+01 6.8e+01 4.4e-01
3.4e+01 7.0e+01 4.4e-01
3.4e+01 7.2e+01 4.4e-01
3.4e+01 7.4e+01 4.4e-01
3.4e+01 7.6e+01 4.3e-01
3.4e+01 7.8e+01 4.3e-01
3.4e+01 8.0e+01 4.2e-01
3.4e+01 8.2e+01 4.2e-01
3.4e+01 8.4e+01 4.1e-01
3.4e+01 8.6e+01 4.0e-01
3.4e+01 8.8e+01 3.9e-01
3.4e+01 9.0e+01 3.9e-01
3.4e+01 9.2e+01 3.9e-01
3.4e+01 9.4e+01 3.9e-01
3.4e+01 9.6e+01 4.8e-01
3.4e+01 9.8e+01 6.0e-01

3.6e+01 0.0e+00 4.2e-01
3.6e+01 2.0e+00 4.2e-01
3.6e+01 4.0e+00 4.2e-01
3.6e+01 6.0e+00 4.2e-01
3.6e+01 8.0e+00 4.2e-01
3.6e+01 1.0e+01 4.1e-01
3.6e+01 1.2e+01 4.1e-01
3.6e+01 1.4e+01 4.1e-01
3.6e+01 1.6e+01 4.0e-01
3.6e+01 1.8e+01 4.1e-01
3.6e+01 2.0e+01 4.1e-01
3.6e+01 2.2e+01 4.2e-01
3.6e+01 2.4e+01 4.2e-01
3.6e+01 2.6e+01 4.3e-01
3.6e+01 2.8e+01 4.4e-01
3.6e+01 3.0e+01 4.5e-01
3.6e+01 3.2e+01 4.5e-01
3.6e+01 3.4e+01 4.5e-01
3.6e+01 3.6e+01 4.5e-01
3.6e+01 3.8e+01 4.5e-01
3.6e+01 4.0e+01 4.5e-01
3.6e+01 4.2e+01 4.5e-01
3.6e+01 4.4e+01 4.5e-01
3.6e+01 4.6e+01 4.5e-01
3.6e+01 4.8e+01 4.6e-01
3.6e+01 5.0e+01 4.6e-01
3.6e+01 5.2e+01 4.6e-01
3.6e+01 5.4e+01 4.6e-01
3.6e+01 5.6e+01 4.6e-01
3.6e+01 5.8e+01 4.6e-01
3.6e+01 6.0e+01 4.6e-01
3.6e+01 6.2e+01 4.5e-01
3.6e+01 6.4e+01 4.5e-01
3.6e+01 6.6e+01 4.4e-01
3.6e+01 6.8e+01 4.4e-01
3.6e+01 7.0e+01 4.4e-01
3.6e+01 7.2e+01 4.3e-01
3.6e+01 7.4e+01 4.2e-01
3.6e+01 7.6e+01 4.2e-01
3.6e+01 7.8e+01 4.1e-01
3.6e+01 8.0e+01 4.0e-01
3.6e+01 8.2e+01 4.0e-01
3.6e+01 8.4e+01 3.9e-01
3.6e+01 8.6e+01 3.8e-01
3.6e+01 8.8e+01 3.8e-01
3.6e+01 9.0e+01 3.7e-01
3.6e+01 9.2e+01 3.7e-01
3.6e+01 9.4e+01 3.7e-01
3.6e+01 9.6e+01 3.8e-01
3.6e+01 9.8e+01 5.0e-01

3.8e+01 0.0e+00 3.9e-01
3.8e+01 2.0e+00 3.8e-01
3.8e+01 4.0e+00 3.8e-01
3.8e+01 6.0e+00 3.8e-01
3.8e+01 8.0e+00 3.7e-01
3.8e+01 1.0e+01 3.7e-01
3.8e+01 1.2e+01 3.6e-01
3.8e+01 1.4e+01 3.6e-01
3.8e+01 1.6e+01 3.5e-01
3.8e+01 1.8e+01 3.6e-01
3.8e+01 2.0e+01 3.6e-01
3.8e+01 2.2e+01 3.6e-01
3.8e+01 2.4e+01 3.7e-01
3.8e+01 2.6e+01 3.8e-01
3.8e+01 2.8e+01 3.9e-01
3.8e+01 3.0e+01 4.0e-01
3.8e+01 3.2e+01 4.0e-01
3.8e+01 3.4e+01 4.1e-01
3.8e+01 3.6e+01 4.1e-01
3.8e+01 3.8e+01 4.2e-01
3.8e+01 4.0e+01 4.2e-01
3.8e+01 4.2e+01 4.2e-01
3.8e+01 4.4e+01 4.3e-01
3.8e+01 4.6e+01 4.4e-01
3.8e+01 4.8e+01 4.4e-01
3.8e+01 5.0e+01 4.5e-01
3.8e+01 5.2e+01 4.5e-01
3.8e+01 5.4e+01 4.5e-01
3.8e+01 5.6e+01 4.6e-01
3.8e+01 5.8e+01 4.5e-01
3.8e+01 6.0e+01 4.5e-01
3.8e+01 6.2e+01 4.5e-01
3.8e+01 6.4e+01 4.5e-01
3.8e+01 6.6e+01 4.4e-01
3.8e+01 6.8e+01 4.3e-01
3.8e+01 7.0e+01 4.2e-01
3.8e+01 7.2e+01 4.2e-01
3.8e+01 7.4e+01 4.1e-01
3.8e+01 7.6e+01 4.0e-01
3.8e+01 7.8e+01 3.9e-01
3.8e+01 8.0e+01 3.8e-01
3.8e+01 8.2e+01 3.8e-01
3.8e+01 8.4e+01 3.7e-01
3.8e+01 8.6e+01 3.6e-01
3.8e+01 8.8e+01 3.5e-01
3.8e+01 9.0e+01 3.5e-01
3.8e+01 9.2e+01 3.5e-01
3.8e+01 9.4e+01 3.5e-01
3.8e+01 9.6e+01 3.6e-01
3.8e+01 9.8e+01 3.8e-01

4.0e+01 0.0e+00 3.5e-01
4.0e+01 2.0e+00 3.4e-01
4.0e+01 4.0e+00 3.3e-01
4.0e+01 6.0e+00 3.3e-01
4.0e+01 8.0e+00 3.2e-01
4.0e+01 1.0e+01 3.1e-01
4.0e+01 1.2e+01 3.0e-01
4.0e+01 1.4e+01 3.0e-01
4.0e+01 1.6e+01 2.9e-01
4.0e+01 1.8e+01 3.0e-01
4.0e+01 2.0e+01 3.0e-01
4.0e+01 2.2e+01 3.1e-01
4.0e+01 2.4e+01 3.1e-01
4.0e+01 2.6e+01 3.2e-01
4.0e+01 2.8e+01 3.3e-01
4.0e+01 3.0e+01 3.4e-01
4.0e+01 3.2e+01 3.4e-01
4.0e+01 3.4e+01 3.5e-01
4.0e+01 3.6e+01 3.6e-01
4.0e+01 3.8e+01 3.7e-01
4.0e+01 4.0e+01 3.7e-01
4.0e+01 4.2e+01 3.8e-01
4.0e+01 4.4e+01 3.9e-01
4.0e+01 4.6e+01 4.0e-01
4.0e+01 4.8e+01 4.1e-01
4.0e+01 5.0e+01 4.2e-01
4.0e+01 5.2e+01 4.2e-01
4.0e+01 5.4e+01 4.3e-01
4.0e+01 5.6e+01 4.4e-01
4.0e+01 5.8e+01 4.4e-01
4.0e+01 6.0e+01 4.4e-01
4.0e+01 6.2e+01 4.4e-01
4.0e+01 6.4e+01 4.3e-01
4.0e+01 6.6e+01 4.2e-01
4.0e+01 6.8e+01 4.2e-01
4.0e+01 7.0e+01 4.1e-01
4.0e+01 7.2e+01 4.0e-01
4.0e+01 7.4e+01 3.8e-01
4.0e+01 7.6e+01 3.8e-01
4.0e+01 7.8e+01 3.6e-01
4.0e+01 8.0e+01 3.6e-01
4.0e+01 8.2e+01 3.5e-01
4.0e+01 8.4e+01 3.5e-01
4.0e+01 8.6e+01 3.4e-01
4.0e+01 8.8e+01 3.3e-01
4.0e+01 9.0e+01 3.3e-01
4.0e+01 9.2e+01 3.3e-01
4.0e+01 9.4e+01 3.3e-01
4.0e+01 9.6e+01 3.4e-01
4.0e+01 9.8e+01 3.5e-01

4.2e+01 0.0e+00 3.0e-01
4.2e+01 2.0e+00 2.9e-01
4.2e+01 4.0e+00 2.8e-01
4.2e+01 6.0e+00 2.7e-01
4.2e+01 8.0e+00 2.6e-01
4.2e+01 1.0e+01 2.5e-01
4.2e+01 1.2e+01 2.4e-01
4.2e+01 1.4e+01 2.4e-01
4.2e+01 1.6e+01 2.4e-01
4.2e+01 1.8e+01 2.4e-01
4.2e+01 2.0e+01 2.4e-01
4.2e+01 2.2e+01 2.4e-01
4.2e+01 2.4e+01 2.5e-01
4.2e+01 2.6e+01 2.5e-01
4.2e+01 2.8e+01 2.6e-01
4.2e+01 3.0e+01 2.7e-01
4.2e+01 3.2e+01 2.8e-01
4.2e+01 3.4e+01 2.9e-01
4.2e+01 3.6e+01 3.0e-01
4.2e+01 3.8e+01 3.1e-01
4.2e+01 4.0e+01 3.2e-01
4.2e+01 4.2e+01 3.3e-01
4.2e+01 4.4e+01 3.4e-01
4.2e+01 4.6e+01 3.5e-01
4.2e+01 4.8e+01 3.6e-01
4.2e+01 5.0e+01 3.8e-01
4.2e+01 5.2e+01 3.9e-01
4.2e+01 5.4e+01 4.0e-01
4.2e+01 5.6e+01 4.1e-01
4.2e+01 5.8e+01 4.1e-01
4.2e+01 6.0e+01 4.2e-01
4.2e+01 6.2e+01 4.1e-01
4.2e+01 6.4e+01 4.1e-01
4.2e+01 6.6e+01 4.0e-01
4.2e+01 6.8e+01 4.0e-01
4.2e+01 7.0e+01 3.8e-01
4.2e+01 7.2e+01 3.8e-01
4.2e+01 7.4e+01 3.6e-01
4.2e+01 7.6e+01 3.5e-01
4.2e+01 7.8e+01 3.4e-01
4.2e+01 8.0e+01 3.3e-01
4.2e+01 8.2e+01 3.3e-01
4.2e+01 8.4e+01 3.2e-01
4.2e+01 8.6e+01 3.1e-01
4.2e+01 8.8e+01 3.1e-01
4.2e+01 9.0e+01 3.1e-01
4.2e+01 9.2e+01 3.1e-01
4.2e+01 9.4e+01 3.1e-01
4.2e+01 9.6e+01 3.2e-01
4.2e+01 9.8e+01 3.3e-01

4.4e+01 0.0e+00 2.6e-01
4.4e+01 2.0e+00 2.5e-01
4.4e+01 4.0e+00 2.4e-01
4.4e+01 6.0e+00 2.2e-01
4.4e+01 8.0e+00 2.1e-01
4.4e+01 1.0e+01 2.0e-01
4.4e+01 1.2e+01 1.9e-01
4.4e+01 1.4e+01 1.8e-01
4.4e+01 1.6e+01 1.8e-01
4.4e+01 1.8e+01 1.7e-01
4.4e+01 2.0e+01 1.8e-01
4.4e+01 2.2e+01 1.8e-01
4.4e+01 2.4e+01 1.8e-01
4.4e+01 2.6e+01 1.9e-01
4.4e+01 2.8e+01 2.0e-01
4.4e+01 3.0e+01 2.0e-01
4.4e+01 3.2e+01 2.1e-01
4.4e+01 3.4e+01 2.2e-01
4.4e+01 3.6e+01 2.3e-01
4.4e+01 3.8e+01 2.4e-01
4.4e+01 4.0e+01 2.5e-01
4.4e+01 4.2e+01 2.7e-01
4.4e+01 4.4e+01 2.9e-01
4.4e+01 4.6e+01 3.0e-01
4.4e+01 4.8e+01 3.2e-01
4.4e+01 5.0e+01 3.3e-01
4.4e+01 5.2e+01 3.5e-01
4.4e+01 5.4e+01 3.6e-01
4.4e+01 5.6e+01 3.8e-01
4.4e+01 5.8e+01 3.8e-01
4.4e+01 6.0e+01 3.9e-01
4.4e+01 6.2e+01 3.9e-01
4.4e+01 6.4e+01 3.9e-01
4.4e+01 6.6e+01 3.8e-01
4.4e+01 6.8e+01 3.8e-01
4.4e+01 7.0e+01 3.6e-01
4.4e+01 7.2e+01 3.5e-01
4.4e+01 7.4e+01 3.4e-01
4.4e+01 7.6e+01 3.3e-01
4.4e+01 7.8e+01 3.2e-01
4.4e+01 8.0e+01 3.1e-01
4.4e+01 8.2e+01 3.1e-01
4.4e+01 8.4e+01 3.0e-01
4.4e+01 8.6e+01 3.0e-01
4.4e+01 8.8e+01 3.0e-01
4.4e+01 9.0e+01 3.0e-01
4.4e+01 9.2e+01 3.0e-01
4.4e+01 9.4e+01 3.0e-01
4.4e+01 9.6e+01 3.1e-01
4.4e+01 9.8e+01 3.1e-01

4.6e+01 0.0e+00 2.2e-01
4.6e+01 2.0e+00 2.1e-01
4.6e+01 4.0e+00 1.9e-01
4.6e+01 6.0e+00 1.8e-01
4.6e+01 8.0e+00 1.7e-01
4.6e+01 1.0e+01 1.6e-01
4.6e+01 1.2e+01 1.5e-01
4.6e+01 1.4e+01 1.3e-01
4.6e+01 1.6e+01 1.3e-01
4.6e+01 1.8e+01 1.2e-01
4.6e+01 2.0e+01 1.2e-01
4.6e+01 2.2e+01 1.2e-01
4.6e+01 2.4e+01 1.3e-01
4.6e+01 2.6e+01 1.3e-01
4.6e+01 2.8e+01 1.3e-01
4.6e+01 3.0e+01 1.4e-01
4.6e+01 3.2e+01 1.5e-01
4.6e+01 3.4e+01 1.6e-01
4.6e+01 3.6e+01 1.7e-01
4.6e+01 3.8e+01 1.8e-01
4.6e+01 4.0e+01 2.0e-01
4.6e+01 4.2e+01 2.1e-01
4.6e+01 4.4e+01 2.3e-01
4.6e+01 4.6e+01 2.5e-01
4.6e+01 4.8e+01 2.7e-01
4.6e+01 5.0e+01 2.9e-01
4.6e+01 5.2e+01 3.1e-01
4.6e+01 5.4e+01 3.3e-01
4.6e+01 5.6e+01 3.4e-01
4.6e+01 5.8e+01 3.5e-01
4.6e+01 6.0e+01 3.6e-01
4.6e+01 6.2e+01 3.7e-01
4.6e+01 6.4e+01 3.7e-01
4.6e+01 6.6e+01 3.6e-01
4.6e+01 6.8e+01 3.6e-01
4.6e+01 7.0e+01 3.5e-01
4.6e+01 7.2e+01 3.4e-01
4.6e+01 7.4e+01 3.3e-01
4.6e+01 7.6e+01 3.2e-01
4.6e+01 7.8e+01 3.1e-01
4.6e+01 8.0e+01 3.0e-01
4.6e+01 8.2e+01 2.9e-01
4.6e+01 8.4e+01 2.9e-01
4.6e+01 8.6e+01 2.9e-01
4.6e+01 8.8e+01 2.9e-01
4.6e+01 9.0e+01 2.9e-01
4.6e+01 9.2e+01 2.9e-01
4.6e+01 9.4e+01 2.9e-01
4.6e+01 9.6e+01 2.9e-01
4.6e+01 9.8e+01 3.0e-01

4.8e+01 0.0e+00 2.0e-01
4.8e+01 2.0e+00 1.8e-01
4.8e+01 4.0e+00 1.6e-01
4.8e+01 6.0e+00 1.4e-01
4.8e+01 8.0e+00 1.3e-01
4.8e+01 1.0e+01 1.1e-01
4.8e+01 1.2e+01 1.0e-01
4.8e+01 1.4e+01 9.0e-02
4.8e+01 1.6e+01 8.2e-02
4.8e+01 1.8e+01 7.5e-02
4.8e+01 2.0e+01 7.1e-02
4.8e+01 2.2e+01 7.1e-02
4.8e+01 2.4e+01 7.5e-02
4.8e+01 2.6e+01 7.5e-02
4.8e+01 2.8e+01 7.8e-02
4.8e+01 3.0e+01 8.6e-02
4.8e+01 3.2e+01 9.4e-02
4.8e+01 3.4e+01 1.0e-01
4.8e+01 3.6e+01 1.1e-01
4.8e+01 3.8e+01 1.3e-01
4.8e+01 4.0e+01 1.4e-01
4.8e+01 4.2e+01 1.6e-01
4.8e+01 4.4e+01 1.8e-01
4.8e+01 4.6e+01 2.0e-01
4.8e+01 4.8e+01 2.3e-01
4.8e+01 5.0e+01 2.5e-01
4.8e+01 5.2e+01 2.7e-01
4.8e+01 5.4e+01 2.9e-01
4.8e+01 5.6e+01 3.1e-01
4.8e+01 5.8e+01 3.2e-01
4.8e+01 6.0e+01 3.4e-01
4.8e+01 6.2e+01 3.5e-01
4.8e+01 6.4e+01 3.5e-01
4.8e+01 6.6e+01 3.5e-01
4.8e+01 6.8e+01 3.4e-01
4.8e+01 7.0e+01 3.3e-01
4.8e+01 7.2e+01 3.3e-01
4.8e+01 7.4e+01 3.2e-01
4.8e+01 7.6e+01 3.1e-01
4.8e+01 7.8e+01 3.1e-01
4.8e+01 8.0e+01 3.0e-01
4.8e+01 8.2e+01 2.9e-01
4.8e+01 8.4e+01 2.9e-01
4.8e+01 8.6e+01 2.9e-01
4.8e+01 8.8e+01 2.9e-01
4.8e+01 9.0e+01 2.9e-01
4.8e+01 9.2e+01 2.9e-01
4.8e+01 9.4e+01 2.9e-01
4.8e+01 9.6e+01 2.9e-01
4.8e+01 9.8e+01 3.8e-01

5.0e+01 0.0e+00 1.8e-01
5.0e+01 2.0e+00 1.5e-01
5.0e+01 4.0e+00 1.4e-01
5.0e+01 6.0e+00 1.2e-01
5.0e+01 8.0e+00 1.0e-01
5.0e+01 1.0e+01 8.6e-02
5.0e+01 1.2e+01 7.5e-02
5.0e+01 1.4e+01 6.3e-02
5.0e+01 1.6e+01 5.5e-02
5.0e+01 1.8e+01 4.7e-02
5.0e+01 2.0e+01 3.9e-02
5.0e+01 2.2e+01 3.9e-02
5.0e+01 2.4e+01 3.5e-02
5.0e+01 2.6e+01 3.5e-02
5.0e+01 2.8e+01 3.9e-02
5.0e+01 3.0e+01 4.3e-02
5.0e+01 3.2e+01 5.1e-02
5.0e+01 3.4e+01 6.3e-02
5.0e+01 3.6e+01 7.1e-02
5.0e+01 3.8e+01 8.2e-02
5.0e+01 4.0e+01 1.0e-01
5.0e+01 4.2e+01 1.2e-01
5.0e+01 4.4e+01 1.4e-01
5.0e+01 4.6e+01 1.6e-01
5.0e+01 4.8e+01 1.9e-01
5.0e+01 5.0e+01 2.2e-01
5.0e+01 5.2e+01 2.4e-01
5.0e+01 5.4e+01 2.6e-01
5.0e+01 5.6e+01 2.8e-01
5.0e+01 5.8e+01 2.9e-01
5.0e+01 6.0e+01 3.1e-01
5.0e+01 6.2e+01 3.2e-01
5.0e+01 6.4e+01 3.3e-01
5.0e+01 6.6e+01 3.3e-01
5.0e+01 6.8e+01 3.3e-01
5.0e+01 7.0e+01 3.2e-01
5.0e+01 7.2e+01 3.2e-01
5.0e+01 7.4e+01 3.1e-01
5.0e+01 7.6e+01 3.1e-01
5.0e+01 7.8e+01 3.0e-01
5.0e+01 8.0e+01 2.9e-01
5.0e+01 8.2e+01 2.9e-01
5.0e+01 8.4e+01 2.9e-01
5.0e+01 8.6e+01 2.9e-01
5.0e+01 8.8e+01 2.9e-01
5.0e+01 9.0e+01 2.9e-01
5.0e+01 9.2e+01 2.9e-01
5.0e+01 9.4e+01 2.9e-01
5.0e+01 9.6e+01 3.2e-01
5.0e+01 9.8e+01 4.7e-01

5.2e+01 0.0e+00 1.6e-01
5.2e+01 2.0e+00 1.4e-01
5.2e+01 4.0e+00 1.2e-01
5.2e+01 6.0e+00 9.8e-02
5.2e+01 8.0e+00 8.2e-02
5.2e+01 1.0e+01 6.3e-02
5.2e+01 1.2e+01 5.5e-02
5.2e+01 1.4e+01 4.3e-02
5.2e+01 1.6e+01 3.5e-02
5.2e+01 1.8e+01 2.7e-02
5.2e+01 2.0e+01 2.0e-02
5.2e+01 2.2e+01 1.6e-02
5.2e+01 2.4e+01 1.2e-02
5.2e+01 2.6e+01 1.2e-02
5.2e+01 2.8e+01 1.2e-02
5.2e+01 3.0e+01 1.6e-02
5.2e+01 3.2e+01 2.4e-02
5.2e+01 3.4e+01 3.1e-02
5.2e+01 3.6e+01 3.9e-02
5.2e+01 3.8e+01 5.5e-02
5.2e+01 4.0e+01 6.7e-02
5.2e+01 4.2e+01 9.0e-02
5.2e+01 4.4e+01 1.1e-01
5.2e+01 4.6e+01 1.4e-01
5.2e+01 4.8e+01 1.7e-01
5.2e+01 5.0e+01 1.9e-01
5.2e+01 5.2e+01 2.2e-01
5.2e+01 5.4e+01 2.4e-01
5.2e+01 5.6e+01 2.6e-01
5.2e+01 5.8e+01 2.7e-01
5.2e+01 6.0e+01 2.9e-01
5.2e+01 6.2e+01 3.0e-01
5.2e+01 6.4e+01 3.1e-01
5.2e+01 6.6e+01 3.1e-01
5.2e+01 6.8e+01 3.1e-01
5.2e+01 7.0e+01 3.1e-01
5.2e+01 7.2e+01 3.1e-01
5.2e+01 7.4e+01 3.0e-01
5.2e+01 7.6e+01 3.0e-01
5.2e+01 7.8e+01 2.9e-01
5.2e+01 8.0e+01 2.9e-01
5.2e+01 8.2e+01 2.9e-01
5.2e+01 8.4e+01 2.9e-01
5.2e+01 8.6e+01 2.9e-01
5.2e+01 8.8e+01 2.9e-01
5.2e+01 9.0e+01 2.9e-01
5.2e+01 9.2e+01 2.9e-01
5.2e+01 9.4e+01 2.9e-01
5.2e+01 9.6e+01 4.2e-01
5.2e+01 9.8e+01 5.3e-01

5.4e+01 0.0e+00 1.5e-01
5.4e+01 2.0e+00 1.3e-01
5.4e+01 4.0e+00 1.1e-01
5.4e+01 6.0e+00 8.6e-02
5.4e+01 8.0e+00 6.7e-02
5.4e+01 1.0e+01 5.1e-02
5.4e+01 1.2e+01 3.9e-02
5.4e+01 1.4e+01 3.1e-02
5.4e+01 1.6e+01 2.4e-02
5.4e+01 1.8e+01 2.0e-02
5.4e+01 2.0e+01 1.2e-02
5.4e+01 2.2e+01 3.9e-03
5.4e+01 2.4e+01 0.0e+00
5.4e+01 2.6e+01 3.9e-03
5.4e+01 2.8e+01 3.9e-03
5.4e+01 3.0e+01 1.2e-02
5.4e+01 3.2e+01 1.6e-02
5.4e+01 3.4e+01 2.4e-02
5.4e+01 3.6e+01 3.5e-02
5.4e+01 3.8e+01 4.7e-02
5.4e+01 4.0e+01 6.7e-02
5.4e+01 4.2e+01 8.6e-02
5.4e+01 4.4e+01 1.1e-01
5.4e+01 4.6e+01 1.3e-01
5.4e+01 4.8e+01 1.6e-01
5.4e+01 5.0e+01 1.8e-01
5.4e+01 5.2e+01 2.1e-01
5.4e+01 5.4e+01 2.3e-01
5.4e+01 5.6e+01 2.5e-01
5.4e+01 5.8e+01 2.6e-01
5.4e+01 6.0e+01 2.8e-01
5.4e+01 6.2e+01 2.9e-01
5.4e+01 6.4e+01 3.0e-01
5.4e+01 6.6e+01 3.0e-01
5.4e+01 6.8e+01 3.0e-01
5.4e+01 7.0e+01 3.0e-01
5.4e+01 7.2e+01 3.0e-01
5.4e+01 7.4e+01 2.9e-01
5.4e+01 7.6e+01 2.9e-01
5.4e+01 7.8e+01 2.9e-01
5.4e+01 8.0e+01 2.9e-01
5.4e+01 8.2e+01 2.9e-01
5.4e+01 8.4e+01 2.9e-01
5.4e+01 8.6e+01 2.9e-01
5.4e+01 8.8e+01 2.9e-01
5.4e+01 9.0e+01 2.9e-01
5.4e+01 9.2e+01 2.9e-01
5.4e+01 9.4e+01 3.4e-01
5.4e+01 9.6e+01 4.7e-01
5.4e+01 9.8e+01 5.7e-01

5.6e+01 0.0e+00 1.5e-01
5.6e+01 2.0e+00 1.2e-01
5.6e+01 4.0e+00 1.0e-01
5.6e+01 6.0e+00 8.2e-02
5.6e+01 8.0e+00 6.7e-02
5.6e+01 1.0e+01 5.1e-02
5.6e+01 1.2e+01 3.9e-02
5.6e+01 1.4e+01 3.1e-02
5.6e+01 1.6e+01 2.7e-02
5.6e+01 1.8e+01 2.4e-02
5.6e+01 2.0e+01 1.6e-02
5.6e+01 2.2e+01 1.6e-02
5.6e+01 2.4e+01 1.2e-02
5.6e+01 2.6e+01 1.6e-02
5.6e+01 2.8e+01 2.0e-02
5.6e+01 3.0e+01 2.4e-02
5.6e+01 3.2e+01 2.7e-02
5.6e+01 3.4e+01 3.5e-02
5.6e+01 3.6e+01 4.7e-02
5.6e+01 3.8e+01 5.9e-02
5.6e+01 4.0e+01 7.8e-02
5.6e+01 4.2e+01 9.8e-02
5.6e+01 4.4e+01 1.2e-01
5.6e+01 4.6e+01 1.4e-01
5.6e+01 4.8e+01 1.6e-01
5.6e+01 5.0e+01 1.8e-01
5.6e+01 5.2e+01 2.1e-01
5.6e+01 5.4e+01 2.3e-01
5.6e+01 5.6e+01 2.4e-01
5.6e+01 5.8e+01 2.6e-01
5.6e+01 6.0e+01 2.7e-01
5.6e+01 6.2e+01 2.8e-01
5.6e+01 6.4e+01 2.9e-01
5.6e+01 6.6e+01 2.9e-01
5.6e+01 6.8e+01 2.9e-01
5.6e+01 7.0e+01 2.9e-01
5.6e+01 7.2e+01 2.9e-01
5.6e+01 7.4e+01 2.9e-01
5.6e+01 7.6e+01 2.9e-01
5.6e+01 7.8e+01 2.9e-01
5.6e+01 8.0e+01 2.9e-01
5.6e+01 8.2e+01 2.9e-01
5.6e+01 8.4e+01 2.9e-01
5.6e+01 8.6e+01 2.9e-01
5.6e+01 8.8e+01 2.9e-01
5.6e+01 9.0e+01 2.9e-01
5.6e+01 9.2e+01 2.9e-01
5.6e+01 9.4e+01 3.8e-01
5.6e+01 9.6e+01 5.1e-01
5.6e+01 9.8e+01 6.1e-01

5.8e+01 0.0e+00 1.5e-01
5.8e+01 2.0e+00 1.3e-01
5.8e+01 4.0e+00 1.1e-01
5.8e+01 6.0e+00 9.0e-02
5.8e+01 8.0e+00 7.8e-02
5.8e+01 1.0e+01 6.3e-02
5.8e+01 1.2e+01 5.5e-02
5.8e+01 1.4e+01 5.1e-02
5.8e+01 1.6e+01 4.3e-02
5.8e+01 1.8e+01 4.3e-02
5.8e+01 2.0e+01 3.9e-02
5.8e+01 2.2e+01 3.9e-02
5.8e+01 2.4e+01 3.9e-02
5.8e+01 2.6e+01 4.3e-02
5.8e+01 2.8e+01 4.3e-02
5.8e+01 3.0e+01 4.7e-02
5.8e+01 3.2e+01 5.5e-02
5.8e+01 3.4e+01 6.3e-02
5.8e+01 3.6e+01 7.1e-02
5.8e+01 3.8e+01 8.6e-02
5.8e+01 4.0e+01 9.8e-02
5.8e+01 4.2e+01 1.2e-01
5.8e+01 4.4e+01 1.4e-01
5.8e+01 4.6e+01 1.5e-01
5.8e+01 4.8e+01 1.8e-01
5.8e+01 5.0e+01 1.9e-01
5.8e+01 5.2e+01 2.1e-01
5.8e+01 5.4e+01 2.3e-01
5.8e+01 5.6e+01 2.5e-01
5.8e+01 5.8e+01 2.6e-01
5.8e+01 6.0e+01 2.7e-01
5.8e+01 6.2e+01 2.8e-01
5.8e+01 6.4e+01 2.9e-01
5.8e+01 6.6e+01 2.9e-01
5.8e+01 6.8e+01 2.9e-01
5.8e+01 7.0e+01 2.9e-01
5.8e+01 7.2e+01 2.9e-01
5.8e+01 7.4e+01 2.9e-01
5.8e+01 7.6e+01 2.9e-01
5.8e+01 7.8e+01 2.9e-01
5.8e+01 8.0e+01 2.9e-01
5.8e+01 8.2e+01 2.9e-01
5.8e+01 8.4e+01 2.9e-01
5.8e+01 8.6e+01 2.9e-01
5.8e+01 8.8e+01 2.9e-01
5.8e+01 9.0e+01 2.9e-01
5.8e+01 9.2e+01 2.9e-01
5.8e+01 9.4e+01 4.2e-01
5.8e+01 9.6e+01 5.6e-01
5.8e+01 9.8e+01 6.5e-01

6.0e+01 0.0e+00 1.6e-01
6.0e+01 2.0e+00 1.4e-01
6.0e+01 4.0e+00 1.2e-01
6.0e+01 6.0e+00 1.1e-01
6.0e+01 8.0e+00 9.4e-02
6.0e+01 1.0e+01 8.6e-02
6.0e+01 1.2e+01 7.5e-02
6.0e+01 1.4e+01 7.5e-02
6.0e+01 1.6e+01 7.1e-02
6.0e+01 1.8e+01 7.1e-02
6.0e+01 2.0e+01 7.1e-02
6.0e+01 2.2e+01 7.1e-02
6.0e+01 2.4e+01 7.5e-02
6.0e+01 2.6e+01 7.5e-02
6.0e+01 2.8e+01 7.5e-02
6.0e+01 3.0e+01 8.2e-02
6.0e+01 3.2e+01 8.6e-02
6.0e+01 3.4e+01 9.4e-02
6.0e+01 3.6e+01 1.0e-01
6.0e+01 3.8e+01 1.2e-01
6.0e+01 4.0e+01 1.3e-01
6.0e+01 4.2e+01 1.4e-01
6.0e+01 4.4e+01 1.6e-01
6.0e+01 4.6e+01 1.8e-01
6.0e+01 4.8e+01 2.0e-01
6.0e+01 5.0e+01 2.1e-01
6.0e+01 5.2e+01 2.3e-01
6.0e+01 5.4e+01 2.4e-01
6.0e+01 5.6e+01 2.5e-01
6.0e+01 5.8e+01 2.7e-01
6.0e+01 6.0e+01 2.7e-01
6.0e+01 6.2e+01 2.8e-01
6.0e+01 6.4e+01 2.9e-01
6.0e+01 6.6e+01 2.9e-01
6.0e+01 6.8e+01 2.9e-01
6.0e+01 7.0e+01 2.9e-01
6.0e+01 7.2e+01 2.9e-01
6.0e+01 7.4e+01 2.9e-01
6.0e+01 7.6e+01 2.9e-01
6.0e+01 7.8e+01 2.9e-01
6.0e+01 8.0e+01 2.9e-01
6.0e+01 8.2e+01 2.9e-01
6.0e+01 8.4e+01 2.9e-01
6.0e+01 8.6e+01 2.9e-01
6.0e+01 8.8e+01 2.9e-01
6.0e+01 9.0e+01 2.9e-01
6.0e+01 9.2e+01 2.9e-01
6.0e+01 9.4e+01 4.4e-01
6.0e+01 9.6e+01 5.6e-01
6.0e+01 9.8e+01 6.6e-01

6.2e+01 0.0e+00 1.7e-01
6.2e+01 2.0e+00 1.5e-01
6.2e+01 4.0e+00 1.4e-01
6.2e+01 6.0e+00 1.3e-01
6.2e+01 8.0e+00 1.2e-01
6.2e+01 1.0e+01 1.1e-01
6.2e+01 1.2e+01 1.1e-01
6.2e+01 1.4e+01 1.0e-01
6.2e+01 1.6e+01 1.0e-01
6.2e+01 1.8e+01 1.1e-01
6.2e+01 2.0e+01 1.1e-01
6.2e+01 2.2e+01 1.1e-01
6.2e+01 2.4e+01 1.1e-01
6.2e+01 2.6e+01 1.1e-01
6.2e+01 2.8e+01 1.2e-01
6.2e+01 3.0e+01 1.2e-01
6.2e+01 3.2e+01 1.2e-01
6.2e+01 3.4e+01 1.3e-01
6.2e+01 3.6e+01 1.4e-01
6.2e+01 3.8e+01 1.5e-01
6.2e+01 4.0e+01 1.6e-01
6.2e+01 4.2e+01 1.7e-01
6.2e+01 4.4e+01 1.9e-01
6.2e+01 4.6e+01 2.0e-01
6.2e+01 4.8e+01 2.2e-01
6.2e+01 5.0e+01 2.3e-01
6.2e+01 5.2e+01 2.4e-01
6.2e+01 5.4e+01 2.5e-01
6.2e+01 5.6e+01 2.7e-01
6.2e+01 5.8e+01 2.7e-01
6.2e+01 6.0e+01 2.8e-01
6.2e+01 6.2e+01 2.9e-01
6.2e+01 6.4e+01 2.9e-01
6.2e+01 6.6e+01 2.9e-01
6.2e+01 6.8e+01 2.9e-01
6.2e+01 7.0e+01 2.9e-01
6.2e+01 7.2e+01 2.9e-01
6.2e+01 7.4e+01 2.9e-01
6.2e+01 7.6e+01 2.9e-01
6.2e+01 7.8e+01 2.9e-01
6.2e+01 8.0e+01 2.9e-01
6.2e+01 8.2e+01 2.9e-01
6.2e+01 8.4e+01 2.9e-01
6.2e+01 8.6e+01 2.9e-01
6.2e+01 8.8e+01 2.9e-01
6.2e+01 9.0e+01 2.9e-01
6.2e+01 9.2e+01 2.9e-01
6.2e+01 9.4e+01 4.0e-01
6.2e+01 9.6e+01 5.3e-01
6.2e+01 9.8e+01 6.3e-01

6.4e+01 0.0e+00 1.8e-01
6.4e+01 2.0e+00 1.7e-01
6.4e+01 4.0e+00 1.6e-01
6.4e+01 6.0e+00 1.5e-01
6.4e+01 8.0e+00 1.4e-01
6.4e+01 1.0e+01 1.4e-01
6.4e+01 1.2e+01 1.3e-01
6.4e+01 1.4e+01 1.3e-01
6.4e+01 1.6e+01 1.3e-01
6.4e+01 1.8e+01 1.4e-01
6.4e+01 2.0e+01 1.4e-01
6.4e+01 2.2e+01 1.5e-01
6.4e+01 2.4e+01 1.5e-01
6.4e+01 2.6e+01 1.5e-01
6.4e+01 2.8e+01 1.5e-01
6.4e+01 3.0e+01 1.6e-01
6.4e+01 3.2e+01 1.6e-01
6.4e+01 3.4e+01 1.6e-01
6.4e+01 3.6e+01 1.7e-01
6.4e+01 3.8e+01 1.8e-01
6.4e+01 4.0e+01 1.9e-01
6.4e+01 4.2e+01 2.0e-01
6.4e+01 4.4e+01 2.1e-01
6.4e+01 4.6e+01 2.2e-01
6.4e+01 4.8e+01 2.4e-01
6.4e+01 5.0e+01 2.5e-01
6.4e+01 5.2e+01 2.6e-01
6.4e+01 5.4e+01 2.7e-01
6.4e+01 5.6e+01 2.7e-01
6.4e+01 5.8e+01 2.8e-01
6.4e+01 6.0e+01 2.9e-01
6.4e+01 6.2e+01 2.9e-01
6.4e+01 6.4e+01 2.9e-01
6.4e+01 6.6e+01 2.9e-01
6.4e+01 6.8e+01 2.9e-01
6.4e+01 7.0e+01 2.9e-01
6.4e+01 7.2e+01 2.9e-01
6.4e+01 7.4e+01 2.9e-01
6.4e+01 7.6e+01 2.9e-01
6.4e+01 7.8e+01 2.9e-01
6.4e+01 8.0e+01 2.9e-01
6.4e+01 8.2e+01 2.9e-01
6.4e+01 8.4e+01 2.9e-01
6.4e+01 8.6e+01 2.9e-01
6.4e+01 8.8e+01 2.9e-01
6.4e+01 9.0e+01 2.9e-01
6.4e+01 9.2e+01 2.9e-01
6.4e+01 9.4e+01 3.1e-01
6.4e+01 9.6e+01 4.6e-01
6.4e+01 9.8e+01 5.7e-01

6.6e+01 0.0e+00 2.0e-01
6.6e+01 2.0e+00 1.9e-01
6.6e+01 4.0e+00 1.8e-01
6.6e+01 6.0e+00 1.7e-01
6.6e+01 8.0e+00 1.7e-01
6.6e+01 1.0e+01 1.6e-01
6.6e+01 1.2e+01 1.7e-01
6.6e+01 1.4e+01 1.6e-01
6.6e+01 1.6e+01 1.7e-01
6.6e+01 1.8e+01 1.7e-01
6.6e+01 2.0e+01 1.7e-01
6.6e+01 2.2e+01 1.8e-01
6.6e+01 2.4e+01 1.8e-01
6.6e+01 2.6e+01 1.8e-01
6.6e+01 2.8e+01 1.9e-01
6.6e+01 3.0e+01 1.9e-01
6.6e+01 3.2e+01 2.0e-01
6.6e+01 3.4e+01 2.0e-01
6.6e+01 3.6e+01 2.0e-01
6.6e+01 3.8e+01 2.1e-01
6.6e+01 4.0e+01 2.2e-01
6.6e+01 4.2e+01 2.3e-01
6.6e+01 4.4e+01 2.4e-01
6.6e+01 4.6e+01 2.4e-01
6.6e+01 4.8e+01 3.2e-01
6.6e+01 5.0e+01 4.0e-01
6.6e+01 5.2e+01 5.2e-01
6.6e+01 5.4e+01 5.8e-01
6.6e+01 5.6e+01 6.4e-01
6.6e+01 5.8e+01 6.3e-01
6.6e+01 6.0e+01 5.8e-01
6.6e+01 6.2e+01 4.7e-01
6.6e+01 6.4e+01 2.9e-01
6.6e+01 6.6e+01 2.9e-01
6.6e+01 6.8e+01 2.9e-01
6.6e+01 7.0e+01 2.9e-01
6.6e+01 7.2e+01 2.9e-01
6.6e+01 7.4e+01 2.9e-01
6.6e+01 7.6e+01 2.9e-01
6.6e+01 7.8e+01 2.9e-01
6.6e+01 8.0e+01 2.9e-01
6.6e+01 8.2e+01 2.9e-01
6.6e+01 8.4e+01 2.9e-01
6.6e+01 8.6e+01 2.9e-01
6.6e+01 8.8e+01 2.9e-01
6.6e+01 9.0e+01 2.9e-01
6.6e+01 9.2e+01 2.9e-01
6.6e+01 9.4e+01 2.9e-01
6.6e+01 9.6e+01 4.0e-01
6.6e+01 9.8e+01 5.3e-01

6.8e+01 0.0e+00 2.1e-01
6.8e+01 2.0e+00 2.1e-01
6.8e+01 4.0e+00 2.0e-01
6.8e+01 6.0e+00 2.0e-01
6.8e+01 8.0e+00 1.9e-01
6.8e+01 1.0e+01 1.9e-01
6.8e+01 1.2e+01 1.9e-01
6.8e+01 1.4e+01 1.9e-01
6.8e+01 1.6e+01 2.0e-01
6.8e+01 1.8e+01 2.0e-01
6.8e+01 2.0e+01 2.0e-01
6.8e+01 2.2e+01 2.1e-01
6.8e+01 2.4e+01 2.2e-01
6.8e+01 2.6e+01 2.2e-01
6.8e+01 2.8e+01 2.2e-01
6.8e+01 3.0e+01 2.3e-01
6.8e+01 3.2e+01 2.3e-01
6.8e+01 3.4e+01 2.3e-01
6.8e+01 3.6e+01 2.4e-01
6.8e+01 3.8e+01 2.4e-01
6.8e+01 4.0e+01 2.5e-01
6.8e+01 4.2e+01 3.2e-01
6.8e+01 4.4e+01 4.6e-01
6.8e+01 4.6e+01 5.9e-01
6.8e+01 4.8e+01 6.7e-01
6.8e+01 5.0e+01 7.3e-01
6.8e+01 5.2e+01 7.6e-01
6.8e+01 5.4e+01 7.8e-01
6.8e+01 5.6e+01 7.9e-01
6.8e+01 5.8e+01 7.9e-01
6.8e+01 6.0e+01 7.8e-01
6.8e+01 6.2e+01 7.6e-01
6.8e+01 6.4e+01 6.5e-01
6.8e+01 6.6e+01 4.3e-01
6.8e+01 6.8e+01 2.9e-01
6.8e+01 7.0e+01 3.0e-01
6.8e+01 7.2e+01 3.0e-01
6.8e+01 7.4e+01 2.9e-01
6.8e+01 7.6e+01 2.9e-01
6.8e+01 7.8e+01 2.9e-01
6.8e+01 8.0e+01 2.9e-01
6.8e+01 8.2e+01 2.9e-01
6.8e+01 8.4e+01 2.9e-01
6.8e+01 8.6e+01 2.9e-01
6.8e+01 8.8e+01 2.9e-01
6.8e+01 9.0e+01 2.9e-01
6.8e+01 9.2e+01 2.9e-01
6.8e+01 9.4e+01 3.2e-01
6.8e+01 9.6e+01 4.0e-01
6.8e+01 9.8e+01 5.2e-01

7.0e+01 0.0e+00 2.3e-01
7.0e+01 2.0e+00 2.2e-01
7.0e+01 4.0e+00 2.2e-01
7.0e+01 6.0e+00 2.2e-01
7.0e+01 8.0e+00 2.2e-01
7.0e+01 1.0e+01 2.2e-01
7.0e+01 1.2e+01 2.2e-01
7.0e+01 1.4e+01 2.2e-01
7.0e+01 1.6e+01 2.3e-01
7.0e+01 1.8e+01 2.3e-01
7.0e+01 2.0e+01 2.4e-01
7.0e+01 2.2e+01 2.4e-01
7.0e+01 2.4e+01 2.4e-01
7.0e+01 2.6e+01 2.5e-01
7.0e+01 2.8e+01 2.5e-01
7.0e+01 3.0e+01 2.5e-01
7.0e+01 3.2e+01 2.6e-01
7.0e+01 3.4e+01 2.6e-01
7.0e+01 3.6e+01 3.5e-01
7.0e+01 3.8e+01 4.4e-01
7.0e+01 4.0e+01 5.3e-01
7.0e+01 4.2e+01 6.2e-01
7.0e+01 4.4e+01 6.8e-01
7.0e+01 4.6e+01 7.4e-01
7.0e+01 4.8e+01 7.7e-01
7.0e+01 5.0e+01 7.8e-01
7.0e+01 5.2e+01 7.9e-01
7.0e+01 5.4e+01 7.9e-01
7.0e+01 5.6e+01 7.9e-01
7.0e+01 5.8e+01 7.9e-01
7.0e+01 6.0e+01 7.9e-01
7.0e+01 6.2e+01 7.9e-01
7.0e+01 6.4e+01 7.8e-01
7.0e+01 6.6e+01 6.2e-01
7.0e+01 6.8e+01 4.0e-01
7.0e+01 7.0e+01 3.0e-01
7.0e+01 7.2e+01 3.0e-01
7.0e+01 7.4e+01 3.0e-01
7.0e+01 7.6e+01 2.9e-01
7.0e+01 7.8e+01 2.9e-01
7.0e+01 8.0e+01 2.9e-01
7.0e+01 8.2e+01 2.9e-01
7.0e+01 8.4e+01 2.9e-01
7.0e+01 8.6e+01 2.9e-01
7.0e+01 8.8e+01 2.9e-01
7.0e+01 9.0e+01 2.9e-01
7.0e+01 9.2e+01 3.8e-01
7.0e+01 9.4e+01 4.2e-01
7.0e+01 9.6e+01 4.7e-01
7.0e+01 9.8e+01 5.5e-01

7.2e+01 0.0e+00 2.4e-01
7.2e+01 2.0e+00 2.4e-01
7.2e+01 4.0e+00 2.4e-01
7.2e+01 6.0e+00 2.4e-01
7.2e+01 8.0e+00 2.4e-01
7.2e+01 1.0e+01 2.4e-01
7.2e+01 1.2e+01 2.5e-01
7.2e+01 1.4e+01 2.5e-01
7.2e+01 1.6e+01 2.5e-01
7.2e+01 1.8e+01 2.5e-01
7.2e+01 2.0e+01 2.6e-01
7.2e+01 2.2e+01 2.7e-01
7.2e+01 2.4e+01 2.7e-01
7.2e+01 2.6e+01 2.7e-01
7.2e+01 2.8e+01 3.2e-01
7.2e+01 3.0e+01 4.2e-01
7.2e+01 3.2e+01 5.1e-01
7.2e+01 3.4e+01 5.7e-01
7.2e+01 3.6e+01 6.1e-01
7.2e+01 3.8e+01 6.6e-01
7.2e+01 4.0e+01 7.0e-01
7.2e+01 4.2e+01 7.3e-01
7.2e+01 4.4e+01 7.7e-01
7.2e+01 4.6e+01 7.9e-01
7.2e+01 4.8e+01 7.9e-01
7.2e+01 5.0e+01 7.9e-01
7.2e+01 5.2e+01 7.9e-01
7.2e+01 5.4e+01 7.9e-01
7.2e+01 5.6e+01 7.9e-01
7.2e+01 5.8e+01 7.9e-01
7.2e+01 6.0e+01 7.9e-01
7.2e+01 6.2e+01 7.9e-01
7.2e+01 6.4e+01 7.9e-01
7.2e+01 6.6e+01 6.7e-01
7.2e+01 6.8e+01 5.0e-01
7.2e+01 7.0e+01 3.0e-01
7.2e+01 7.2e+01 3.0e-01
7.2e+01 7.4e+01 3.0e-01
7.2e+01 7.6e+01 3.0e-01
7.2e+01 7.8e+01 3.5e-01
7.2e+01 8.0e+01 4.0e-01
7.2e+01 8.2e+01 3.8e-01
7.2e+01 8.4e+01 3.5e-01
7.2e+01 8.6e+01 3.0e-01
7.2e+01 8.8e+01 3.5e-01
7.2e+01 9.0e+01 4.5e-01
7.2e+01 9.2e+01 5.3e-01
7.2e+01 9.4e+01 5.5e-01
7.2e+01 9.6e+01 5.8e-01
7.2e+01 9.8e+01 6.2e-01

7.4e+01 0.0e+00 2.5e-01
7.4e+01 2.0e+00 2.5e-01
7.4e+01 4.0e+00 2.5e-01
7.4e+01 6.0e+00 2.5e-01
7.4e+01 8.0e+00 2.6e-01
7.4e+01 1.0e+01 2.6e-01
7.4e+01 1.2e+01 2.7e-01
7.4e+01 1.4e+01 2.7e-01
7.4e+01 1.6e+01 2.7e-01
7.4e+01 1.8e+01 2.8e-01
7.4e+01 2.0e+01 3.4e-01
7.4e+01 2.2e+01 4.2e-01
7.4e+01 2.4e+01 4.8e-01
7.4e+01 2.6e+01 5.6e-01
7.4e+01 2.8e+01 6.1e-01
7.4e+01 3.0e+01 6.3e-01
7.4e+01 3.2e+01 6.6e-01
7.4e+01 3.4e+01 7.0e-01
7.4e+01 3.6e+01 7.1e-01
7.4e+01 3.8e+01 7.4e-01
7.4e+01 4.0e+01 7.7e-01
7.4e+01 4.2e+01 7.8e-01
7.4e+01 4.4e+01 7.9e-01
7.4e+01 4.6e+01 7.9e-01
7.4e+01 4.8e+01 7.9e-01
7.4e+01 5.0e+01 7.9e-01
7.4e+01 5.2e+01 7.9e-01
7.4e+01 5.4e+01 7.9e-01
7.4e+01 5.6e+01 7.9e-01
7.4e+01 5.8e+01 7.9e-01
7.4e+01 6.0e+01 7.9e-01
7.4e+01 6.2e+01 8.0e-01
7.4e+01 6.4e+01 7.9e-01
7.4e+01 6.6e+01 6.9e-01
7.4e+01 6.8e+01 5.4e-01
7.4e+01 7.0e+01 3.6e-01
7.4e+01 7.2e+01 3.0e-01
7.4e+01 7.4e+01 3.0e-01
7.4e+01 7.6e+01 3.0e-01
7.4e+01 7.8e+01 3.1e-01
7.4e+01 8.0e+01 4.1e-01
7.4e+01 8.2e+01 4.6e-01
7.4e+01 8.4e+01 4.5e-01
7.4e+01 8.6e+01 4.1e-01
7.4e+01 8.8e+01 4.7e-01
7.4e+01 9.0e+01 5.7e-01
7.4e+01 9.2e+01 6.6e-01
7.4e+01 9.4e+01 6.8e-01
7.4e+01 9.6e+01 6.7e-01
7.4e+01 9.8e+01 6.8e-01

7.6e+01 0.0e+00 2.7e-01
7.6e+01 2.0e+00 2.7e-01
7.6e+01 4.0e+00 2.7e-01
7.6e+01 6.0e+00 2.7e-01
7.6e+01 8.0e+00 2.8e-01
7.6e+01 1.0e+01 2.8e-01
7.6e+01 1.2e+01 2.8e-01
7.6e+01 1.4e+01 2.9e-01
7.6e+01 1.6e+01 3.6e-01
7.6e+01 1.8e+01 6.0e-01
7.6e+01 2.0e+01 6.8e-01
7.6e+01 2.2e+01 7.0e-01
7.6e+01 2.4e+01 7.0e-01
7.6e+01 2.6e+01 7.1e-01
7.6e+01 2.8e+01 7.1e-01
7.6e+01 3.0e+01 7.3e-01
7.6e+01 3.2e+01 7.5e-01
7.6e+01 3.4e+01 7.7e-01
7.6e+01 3.6e+01 7.8e-01
7.6e+01 3.8e+01 7.9e-01
7.6e+01 4.0e+01 7.9e-01
7.6e+01 4.2e+01 7.9e-01
7.6e+01 4.4e+01 7.9e-01
7.6e+01 4.6e+01 7.9e-01
7.6e+01 4.8e+01 7.9e-01
7.6e+01 5.0e+01 7.9e-01
7.6e+01 5.2e+01 7.9e-01
7.6e+01 5.4e+01 7.9e-01
7.6e+01 5.6e+01 7.9e-01
7.6e+01 5.8e+01 7.9e-01
7.6e+01 6.0e+01 7.9e-01
7.6e+01 6.2e+01 8.0e-01
7.6e+01 6.4e+01 7.9e-01
7.6e+01 6.6e+01 7.0e-01
7.6e+01 6.8e+01 5.8e-01
7.6e+01 7.0e+01 4.4e-01
7.6e+01 7.2e+01 3.0e-01
7.6e+01 7.4e+01 3.0e-01
7.6e+01 7.6e+01 3.0e-01
7.6e+01 7.8e+01 2.9e-01
7.6e+01 8.0e+01 3.4e-01
7.6e+01 8.2e+01 4.1e-01
7.6e+01 8.4e+01 4.6e-01
7.6e+01 8.6e+01 4.5e-01
7.6e+01 8.8e+01 5.1e-01
7.6e+01 9.0e+01 6.2e-01
7.6e+01 9.2e+01 7.2e-01
7.6e+01 9.4e+01 7.5e-01
7.6e+01 9.6e+01 7.4e-01
7.6e+01 9.8e+01 7.4e-01

7.8e+01 0.0e+00 2.7e-01
7.8e+01 2.0e+00 2.7e-01
7.8e+01 4.0e+00 2.8e-01
7.8e+01 6.0e+00 2.8e-01
7.8e+01 8.0e+00 2.8e-01
7.8e+01 1.0e+01 2.8e-01
7.8e+01 1.2e+01 2.9e-01
7.8e+01 1.4e+01 4.4e-01
7.8e+01 1.6e+01 6.4e-01
7.8e+01 1.8e+01 7.8e-01
7.8e+01 2.0e+01 7.8e-01
7.8e+01 2.2e+01 7.8e-01
7.8e+01 2.4e+01 7.8e-01
7.8e+01 2.6e+01 7.8e-01
7.8e+01 2.8e+01 7.8e-01
7.8e+01 3.0e+01 7.9e-01
7.8e+01 3.2e+01 7.9e-01
7.8e+01 3.4e+01 7.9e-01
7.8e+01 3.6e+01 7.9e-01
7.8e+01 3.8e+01 7.9e-01
7.8e+01 4.0e+01 7.9e-01
7.8e+01 4.2e+01 7.9e-01
7.8e+01 4.4e+01 7.9e-01
7.8e+01 4.6e+01 7.9e-01
7.8e+01 4.8e+01 7.9e-01
7.8e+01 5.0e+01 7.9e-01
7.8e+01 5.2e+01 7.9e-01
7.8e+01 5.4e+01 7.9e-01
7.8e+01 5.6e+01 7.9e-01
7.8e+01 5.8e+01 7.9e-01
7.8e+01 6.0e+01 7.9e-01
7.8e+01 6.2e+01 8.0e-01
7.8e+01 6.4e+01 7.9e-01
7.8e+01 6.6e+01 6.9e-01
7.8e+01 6.8e+01 6.0e-01
7.8e+01 7.0e+01 4.8e-01
7.8e+01 7.2e+01 3.6e-01
7.8e+01 7.4e+01 3.0e-01
7.8e+01 7.6e+01 3.0e-01
7.8e+01 7.8e+01 2.9e-01
7.8e+01 8.0e+01 3.0e-01
7.8e+01 8.2e+01 3.5e-01
7.8e+01 8.4e+01 4.1e-01
7.8e+01 8.6e+01 4.4e-01
7.8e+01 8.8e+01 5.1e-01
7.8e+01 9.0e+01 6.2e-01
7.8e+01 9.2e+01 7.3e-01
7.8e+01 9.4e+01 7.8e-01
7.8e+01 9.6e+01 7.7e-01
7.8e+01 9.8e+01 7.7e-01

8.0e+01 0.0e+00 5.1e-01
8.0e+01 2.0e+00 5.7e-01
8.0e+01 4.0e+00 5.8e-01
8.0e+01 6.0e+00 5.7e-01
8.0e+01 8.0e+00 4.9e-01
8.0e+01 1.0e+01 4.8e-01
8.0e+01 1.2e+01 5.4e-01
8.0e+01 1.4e+01 6.5e-01
8.0e+01 1.6e+01 7.5e-01
8.0e+01 1.8e+01 7.9e-01
8.0e+01 2.0e+01 7.9e-01
8.0e+01 2.2e+01 7.9e-01
8.0e+01 2.4e+01 7.9e-01
8.0e+01 2.6e+01 7.9e-01
8.0e+01 2.8e+01 7.9e-01
8.0e+01 3.0e+01 7.9e-01
8.0e+01 3.2e+01 7.9e-01
8.0e+01 3.4e+01 7.9e-01
8.0e+01 3.6e+01 7.9e-01
8.0e+01 3.8e+01 7.9e-01
8.0e+01 4.0e+01 7.9e-01
8.0e+01 4.2e+01 7.9e-01
8.0e+01 4.4e+01 7.9e-01
8.0e+01 4.6e+01 7.9e-01
8.0e+01 4.8e+01 7.9e-01
8.0e+01 5.0e+01 7.9e-01
8.0e+01 5.2e+01 7.9e-01
8.0e+01 5.4e+01 7.9e-01
8.0e+01 5.6e+01 7.9e-01
8.0e+01 5.8e+01 7.9e-01
8.0e+01 6.0e+01 7.9e-01
8.0e+01 6.2e+01 8.0e-01
8.0e+01 6.4e+01 7.8e-01
8.0e+01 6.6e+01 6.9e-01
8.0e+01 6.8e+01 5.8e-01
8.0e+01 7.0e+01 5.2e-01
8.0e+01 7.2e+01 4.2e-01
8.0e+01 7.4e+01 3.1e-01
8.0e+01 7.6e+01 3.0e-01
8.0e+01 7.8e+01 2.9e-01
8.0e+01 8.0e+01 2.9e-01
8.0e+01 8.2e+01 3.0e-01
8.0e+01 8.4e+01 3.6e-01
8.0e+01 8.6e+01 4.1e-01
8.0e+01 8.8e+01 5.1e-01
8.0e+01 9.0e+01 6.3e-01
8.0e+01 9.2e+01 7.4e-01
8.0e+01 9.4e+01 7.8e-01
8.0e+01 9.6e+01 7.8e-01
8.0e+01 9.8e+01 7.8e-01

8.2e+01 0.0e+00 7.3e-01
8.2e+01 2.0e+00 7.5e-01
8.2e+01 4.0e+00 7.5e-01
8.2e+01 6.0e+00 7.3e-01
8.2e+01 8.0e+00 7.3e-01
8.2e+01 1.0e+01 7.3e-01
8.2e+01 1.2e+01 7.5e-01
8.2e+01 1.4e+01 7.7e-01
8.2e+01 1.6e+01 7.9e-01
8.2e+01 1.8e+01 7.9e-01
8.2e+01 2.0e+01 7.9e-01
8.2e+01 2.2e+01 7.9e-01
8.2e+01 2.4e+01 7.9e-01
8.2e+01 2.6e+01 7.9e-01
8.2e+01 2.8e+01 7.9e-01
8.2e+01 3.0e+01 7.9e-01
8.2e+01 3.2e+01 7.9e-01
8.2e+01 3.4e+01 7.9e-01
8.2e+01 3.6e+01 7.9e-01
8.2e+01 3.8e+01 7.9e-01
8.2e+01 4.0e+01 7.9e-01
8.2e+01 4.2e+01 7.9e-01
8.2e+01 4.4e+01 7.9e-01
8.2e+01 4.6e+01 7.9e-01
8.2e+01 4.8e+01 7.9e-01
8.2e+01 5.0e+01 7.9e-01
8.2e+01 5.2e+01 7.9e-01
8.2e+01 5.4e+01 7.9e-01
8.2e+01 5.6e+01 7.9e-01
8.2e+01 5.8e+01 7.9e-01
8.2e+01 6.0e+01 7.9e-01
8.2e+01 6.2e+01 8.0e-01
8.2e+01 6.4e+01 7.6e-01
8.2e+01 6.6e+01 6.7e-01
8.2e+01 6.8e+01 5.7e-01
8.2e+01 7.0e+01 5.0e-01
8.2e+01 7.2e+01 4.7e-01
8.2e+01 7.4e+01 3.6e-01
8.2e+01 7.6e+01 3.0e-01
8.2e+01 7.8e+01 2.9e-01
8.2e+01 8.0e+01 2.9e-01
8.2e+01 8.2e+01 2.9e-01
8.2e+01 8.4e+01 3.4e-01
8.2e+01 8.6e+01 4.0e-01
8.2e+01 8.8e+01 5.1e-01
8.2e+01 9.0e+01 6.2e-01
8.2e+01 9.2e+01 7.4e-01
8.2e+01 9.4e+01 7.9e-01
8.2e+01 9.6e+01 7.9e-01
8.2e+01 9.8e+01 7.9e-01

8.4e+01 0.0e+00 7.8e-01
8.4e+01 2.0e+00 7.8e-01
8.4e+01 4.0e+00 7.8e-01
8.4e+01 6.0e+00 7.8e-01
8.4e+01 8.0e+00 7.8e-01
8.4e+01 1.0e+01 7.8e-01
8.4e+01 1.2e+01 7.9e-01
8.4e+01 1.4e+01 7.9e-01
8.4e+01 1.6e+01 7.9e-01
8.4e+01 1.8e+01 7.9e-01
8.4e+01 2.0e+01 7.9e-01
8.4e+01 2.2e+01 7.9e-01
8.4e+01 2.4e+01 7.9e-01
8.4e+01 2.6e+01 7.9e-01
8.4e+01 2.8e+01 7.9e-01
8.4e+01 3.0e+01 7.9e-01
8.4e+01 3.2e+01 7.9e-01
8.4e+01 3.4e+01 7.9e-01
8.4e+01 3.6e+01 7.9e-01
8.4e+01 3.8e+01 7.9e-01
8.4e+01 4.0e+01 7.9e-01
8.4e+01 4.2e+01 7.9e-01
8.4e+01 4.4e+01 7.9e-01
8.4e+01 4.6e+01 7.9e-01
8.4e+01 4.8e+01 7.9e-01
8.4e+01 5.0e+01 7.9e-01
8.4e+01 5.2e+01 7.9e-01
8.4e+01 5.4e+01 7.9e-01
8.4e+01 5.6e+01 7.9e-01
8.4e+01 5.8e+01 7.9e-01
8.4e+01 6.0e+01 7.9e-01
8.4e+01 6.2e+01 8.0e-01
8.4e+01 6.4e+01 7.5e-01
8.4e+01 6.6e+01 6.6e-01
8.4e+01 6.8e+01 5.6e-01
8.4e+01 7.0e+01 5.0e-01
8.4e+01 7.2e+01 4.8e-01
8.4e+01 7.4e+01 4.0e-01
8.4e+01 7.6e+01 3.1e-01
8.4e+01 7.8e+01 2.9e-01
8.4e+01 8.0e+01 2.9e-01
8.4e+01 8.2e+01 2.9e-01
8.4e+01 8.4e+01 2.9e-01
8.4e+01 8.6e+01 3.6e-01
8.4e+01 8.8e+01 4.9e-01
8.4e+01 9.0e+01 6.2e-01
8.4e+01 9.2e+01 7.4e-01
8.4e+01 9.4e+01 7.9e-01
8.4e+01 9.6e+01 7.9e-01
8.4e+01 9.8e+01 7.9e-01

8.6e+01 0.0e+00 7.8e-01
8.6e+01 2.0e+00 7.8e-01
8.6e+01 4.0e+00 7.8e-01
8.6e+01 6.0e+00 7.8e-01
8.6e+01 8.0e+00 7.9e-01
8.6e+01 1.0e+01 7.9e-01
8.6e+01 1.2e+01 7.9e-01
8.6e+01 1.4e+01 7.9e-01
8.6e+01 1.6e+01 7.9e-01
8.6e+01 1.8e+01 7.9e-01
8.6e+01 2.0e+01 7.9e-01
8.6e+01 2.2e+01 7.9e-01
8.6e+01 2.4e+01 7.9e-01
8.6e+01 2.6e+01 7.9e-01
8.6e+01 2.8e+01 7.9e-01
8.6e+01 3.0e+01 7.9e-01
8.6e+01 3.2e+01 7.9e-01
8.6e+01 3.4e+01 7.9e-01
8.6e+01 3.6e+01 7.9e-01
8.6e+01 3.8e+01 7.9e-01
8.6e+01 4.0e+01 7.9e-01
8.6e+01 4.2e+01 7.9e-01
8.6e+01 4.4e+01 7.9e-01
8.6e+01 4.6e+01 7.9e-01
8.6e+01 4.8e+01 7.9e-01
8.6e+01 5.0e+01 7.9e-01
8.6e+01 5.2e+01 7.9e-01
8.6e+01 5.4e+01 7.9e-01
8.6e+01 5.6e+01 7.9e-01
8.6e+01 5.8e+01 7.9e-01
8.6e+01 6.0e+01 7.9e-01
8.6e+01 6.2e+01 8.0e-01
8.6e+01 6.4e+01 7.5e-01
8.6e+01 6.6e+01 6.4e-01
8.6e+01 6.8e+01 5.4e-01
8.6e+01 7.0e+01 4.9e-01
8.6e+01 7.2e+01 4.8e-01
8.6e+01 7.4e+01 4.5e-01
8.6e+01 7.6e+01 3.8e-01
8.6e+01 7.8e+01 2.9e-01
8.6e+01 8.0e+01 2.9e-01
8.6e+01 8.2e+01 2.9e-01
8.6e+01 8.4e+01 2.9e-01
8.6e+01 8.6e+01 3.2e-01
8.6e+01 8.8e+01 4.5e-01
8.6e+01 9.0e+01 6.2e-01
8.6e+01 9.2e+01 7.4e-01
8.6e+01 9.4e+01 7.9e-01
8.6e+01 9.6e+01 7.9e-01
8.6e+01 9.8e+01 7.9e-01

8.8e+01 0.0e+00 7.8e-01
8.8e+01 2.0e+00 7.9e-01
8.8e+01 4.0e+00 7.9e-01
8.8e+01 6.0e+00 7.9e-01
8.8e+01 8.0e+00 7.9e-01
8.8e+01 1.0e+01 7.9e-01
8.8e+01 1.2e+01 7.9e-01
8.8e+01 1.4e+01 7.9e-01
8.8e+01 1.6e+01 7.9e-01
8.8e+01 1.8e+01 7.9e-01
8.8e+01 2.0e+01 7.9e-01
8.8e+01 2.2e+01 7.9e-01
8.8e+01 2.4e+01 7.9e-01
8.8e+01 2.6e+01 7.9e-01
8.8e+01 2.8e+01 7.9e-01
8.8e+01 3.0e+01 7.9e-01
8.8e+01 3.2e+01 7.9e-01
8.8e+01 3.4e+01 7.9e-01
8.8e+01 3.6e+01 7.9e-01
8.8e+01 3.8e+01 7.9e-01
8.8e+01 4.0e+01 7.9e-01
8.8e+01 4.2e+01 7.9e-01
8.8e+01 4.4e+01 7.9e-01
8.8e+01 4.6e+01 7.9e-01
8.8e+01 4.8e+01 7.9e-01
8.8e+01 5.0e+01 7.9e-01
8.8e+01 5.2e+01 7.9e-01
8.8e+01 5.4e+01 7.9e-01
8.8e+01 5.6e+01 7.9e-01
8.8e+01 5.8e+01 7.9e-01
8.8e+01 6.0e+01 7.9e-01
8.8e+01 6.2e+01 8.0e-01
8.8e+01 6.4e+01 7.5e-01
8.8e+01 6.6e+01 6.4e-01
8.8e+01 6.8e+01 5.2e-01
8.8e+01 7.0e+01 4.6e-01
8.8e+01 7.2e+01 4.8e-01
8.8e+01 7.4e+01 4.7e-01
8.8e+01 7.6e+01 4.2e-01
8.8e+01 7.8e+01 3.4e-01
8.8e+01 8.0e+01 2.9e-01
8.8e+01 8.2e+01 2.9e-01
8.8e+01 8.4e+01 2.9e-01
8.8e+01 8.6e+01 3.1e-01
8.8e+01 8.8e+01 4.3e-01
8.8e+01 9.0e+01 6.0e-01
8.8e+01 9.2e+01 7.3e-01
8.8e+01 9.4e+01 7.9e-01
8.8e+01 9.6e+01 7.9e-01
8.8e+01 9.8e+01 7.9e-01

9.0e+01 0.0e+00 7.9e-01
9.0e+01 2.0e+00 7.9e-01
9.0e+01 4.0e+00 7.9e-01
9.0e+01 6.0e+00 7.9e-01
9.0e+01 8.0e+00 7.9e-01
9.0e+01 1.0e+01 7.9e-01
9.0e+01 1.2e+01 7.9e-01
9.0e+01 1.4e+01 7.9e-01
9.0e+01 1.6e+01 7.9e-01
9.0e+01 1.8e+01 7.9e-01
9.0e+01 2.0e+01 7.9e-01
9.0e+01 2.2e+01 7.9e-01
9.0e+01 2.4e+01 7.9e-01
9.0e+01 2.6e+01 7.9e-01
9.0e+01 2.8e+01 7.9e-01
9.0e+01 3.0e+01 7.9e-01
9.0e+01 3.2e+01 7.9e-01
9.0e+01 3.4e+01 7.9e-01
9.0e+01 3.6e+01 7.9e-01
9.0e+01 3.8e+01 7.9e-01
9.0e+01 4.0e+01 7.9e-01
9.0e+01 4.2e+01 7.9e-01
9.0e+01 4.4e+01 7.9e-01
9.0e+01 4.6e+01 7.9e-01
9.0e+01 4.8e+01 7.9e-01
9.0e+01 5.0e+01 7.9e-01
9.0e+01 5.2e+01 7.9e-01
9.0e+01 5.4e+01 7.9e-01
9.0e+01 5.6e+01 7.9e-01
9.0e+01 5.8e+01 7.9e-01
9.0e+01 6.0e+01 7.9e-01
9.0e+01 6.2e+01 8.0e-01
9.0e+01 6.4e+01 7.3e-01
9.0e+01 6.6e+01 6.3e-01
9.0e+01 6.8e+01 5.3e-01
9.0e+01 7.0e+01 4.8e-01
9.0e+01 7.2e+01 4.9e-01
9.0e+01 7.4e+01 4.6e-01
9.0e+01 7.6e+01 4.4e-01
9.0e+01 7.8e+01 3.7e-01
9.0e+01 8.0e+01 3.2e-01
9.0e+01 8.2e+01 2.9e-01
9.0e+01 8.4e+01 2.9e-01
9.0e+01 8.6e+01 2.9e-01
9.0e+01 8.8e+01 4.1e-01
9.0e+01 9.0e+01 5.8e-01
9.0e+01 9.2e+01 7.3e-01
9.0e+01 9.4e+01 7.9e-01
9.0e+01 9.6e+01 7.9e-01
9.0e+01 9.8e+01 7.9e-01

9.2e+01 0.0e+00 7.9e-01
9.2e+01 2.0e+00 7.9e-01
9.2e+01 4.0e+00 7.9e-01
9.2e+01 6.0e+00 7.9e-01
9.2e+01 8.0e+00 7.9e-01
9.2e+01 1.0e+01 7.9e-01
9.2e+01 1.2e+01 7.9e-01
9.2e+01 1.4e+01 7.9e-01
9.2e+01 1.6e+01 7.9e-01
9.2e+01 1.8e+01 7.9e-01
9.2e+01 2.0e+01 7.9e-01
9.2e+01 2.2e+01 7.9e-01
9.2e+01 2.4e+01 7.9e-01
9.2e+01 2.6e+01 7.9e-01
9.2e+01 2.8e+01 7.9e-01
9.2e+01 3.0e+01 7.9e-01
9.2e+01 3.2e+01 7.9e-01
9.2e+01 3.4e+01 7.9e-01
9.2e+01 3.6e+01 7.9e-01
9.2e+01 3.8e+01 7.9e-01
9.2e+01 4.0e+01 7.9e-01
9.2e+01 4.2e+01 7.9e-01
9.2e+01 4.4e+01 7.9e-01
9.2e+01 4.6e+01 7.9e-01
9.2e+01 4.8e+01 7.9e-01
9.2e+01 5.0e+01 7.9e-01
9.2e+01 5.2e+01 7.9e-01
9.2e+01 5.4e+01 7.9e-01
9.2e+01 5.6e+01 7.9e-01
9.2e+01 5.8e+01 7.9e-01
9.2e+01 6.0e+01 7.9e-01
9.2e+01 6.2e+01 7.9e-01
9.2e+01 6.4e+01 7.3e-01
9.2e+01 6.6e+01 6.1e-01
9.2e+01 6.8e+01 5.2e-01
9.2e+01 7.0e+01 4.8e-01
9.2e+01 7.2e+01 5.0e-01
9.2e+01 7.4e+01 4.8e-01
9.2e+01 7.6e+01 4.6e-01
9.2e+01 7.8e+01 4.0e-01
9.2e+01 8.0e+01 3.6e-01
9.2e+01 8.2e+01 3.1e-01
9.2e+01 8.4e+01 2.9e-01
9.2e+01 8.6e+01 2.9e-01
9.2e+01 8.8e+01 3.9e-01
9.2e+01 9.0e+01 5.7e-01
9.2e+01 9.2e+01 7.3e-01
9.2e+01 9.4e+01 7.9e-01
9.2e+01 9.6e+01 7.9e-01
9.2e+01 9.8e+01 7.9e-01

9.4e+01 0.0e+00 7.9e-01
9.4e+01 2.0e+00 7.9e-01
9.4e+01 4.0e+00 7.9e-01
9.4e+01 6.0e+00 7.9e-01
9.4e+01 8.0e+00 7.9e-01
9.4e+01 1.0e+01 7.9e-01
9.4e+01 1.2e+01 7.9e-01
9.4e+01 1.4e+01 7.9e-01
9.4e+01 1.6e+01 7.9e-01
9.4e+01 1.8e+01 7.9e-01
9.4e+01 2.0e+01 7.9e-01
9.4e+01 2.2e+01 7.9e-01
9.4e+01 2.4e+01 7.9e-01
9.4e+01 2.6e+01 7.9e-01
9.4e+01 2.8e+01 7.9e-01
9.4e+01 3.0e+01 7.9e-01
9.4e+01 3.2e+01 7.9e-01
9.4e+01 3.4e+01 7.9e-01
9.4e+01 3.6e+01 7.9e-01
9.4e+01 3.8e+01 7.9e-01
9.4e+01 4.0e+01 7.9e-01
9.4e+01 4.2e+01 7.9e-01
9.4e+01 4.4e+01 7.9e-01
9.4e+01 4.6e+01 7.9e-01
9.4e+01 4.8e+01 7.9e-01
9.4e+01 5.0e+01 7.9e-01
9.4e+01 5.2e+01 7.9e-01
9.4e+01 5.4e+01 7.9e-01
9.4e+01 5.6e+01 7.9e-01
9.4e+01 5.8e+01 7.9e-01
9.4e+01 6.0e+01 7.9e-01
9.4e+01 6.2e+01 7.8e-01
9.4e+01 6.4e+01 7.1e-01
9.4e+01 6.6e+01 6.0e-01
9.4e+01 6.8e+01 4.9e-01
9.4e+01 7.0e+01 4.8e-01
9.4e+01 7.2e+01 5.0e-01
9.4e+01 7.4e+01 4.9e-01
9.4e+01 7.6e+01 4.6e-01
9.4e+01 7.8e+01 4.0e-01
9.4e+01 8.0e+01 3.7e-01
9.4e+01 8.2e+01 3.2e-01
9.4e+01 8.4e+01 2.9e-01
9.4e+01 8.6e+01 2.9e-01
9.4e+01 8.8e+01 4.0e-01
9.4e+01 9.0e+01 5.6e-01
9.4e+01 9.2e+01 7.3e-01
9.4e+01 9.4e+01 7.9e-01
9.4e+01 9.6e+01 7.9e-01
9.4e+01 9.8e+01 7.9e-01

9.6e+01 0.0e+00 7.9e-01
9.6e+01 2.0e+00 7.9e-01
9.6e+01 4.0e+00 7.9e-01
9.6e+01 6.0e+00 7.9e-01
9.6e+01 8.0e+00 7.9e-01
9.6e+01 1.0e+01 7.9e-01
9.6e+01 1.2e+01 7.9e-01
9.6e+01 1.4e+01 7.9e-01
9.6e+01 1.6e+01 7.9e-01
9.6e+01 1.8e+01 7.9e-01
9.6e+01 2.0e+01 7.9e-01
9.6e+01 2.2e+01 7.9e-01
9.6e+01 2.4e+01 7.9e-01
9.6e+01 2.6e+01 7.9e-01
9.6e+01 2.8e+01 7.9e-01
9.6e+01 3.0e+01 7.9e-01
9.6e+01 3.2e+01 7.9e-01
9.6e+01 3.4e+01 7.9e-01
9.6e+01 3.6e+01 7.9e-01
9.6e+01 3.8e+01 7.9e-01
9.6e+01 4.0e+01 7.9e-01
9.6e+01 4.2e+01 7.9e-01
9.6e+01 4.4e+01 7.9e-01
9.6e+01 4.6e+01 7.9e-01
9.6e+01 4.8e+01 7.9e-01
9.6e+01 5.0e+01 7.9e-01
9.6e+01 5.2e+01 7.9e-01
9.6e+01 5.4e+01 7.9e-01
9.6e+01 5.6e+01 7.9e-01
9.6e+01 5.8e+01 7.9e-01
9.6e+01 6.0e+01 7.9e-01
9.6e+01 6.2e+01 7.8e-01
9.6e+01 6.4e+01 7.0e-01
9.6e+01 6.6e+01 5.9e-01
9.6e+01 6.8e+01 4.9e-01
9.6e+01 7.0e+01 4.9e-01
9.6e+01 7.2e+01 5.1e-01
9.6e+01 7.4e+01 4.9e-01
9.6e+01 7.6e+01 4.6e-01
9.6e+01 7.8e+01 4.0e-01
9.6e+01 8.0e+01 3.8e-01
9.6e+01 8.2e+01 3.5e-01
9.6e+01 8.4e+01 3.3e-01
9.6e+01 8.6e+01 3.2e-01
9.6e+01 8.8e+01 4.2e-01
9.6e+01 9.0e+01 5.7e-01
9.6e+01 9.2e+01 7.3e-01
9.6e+01 9.4e+01 7.9e-01
9.6e+01 9.6e+01 7.9e-01
9.6e+01 9.8e+01 7.9e-01

9.8e+01 0.0e+00 7.9e-01
9.8e+01 2.0e+00 7.9e-01
9.8e+01 4.0e+00 7.9e-01
9.8e+01 6.0e+00 7.9e-01
9.8e+01 8.0e+00 7.9e-01
9.8e+01 1.0e+01 7.9e-01
9.8e+01 1.2e+01 7.9e-01
9.8e+01 1.4e+01 7.9e-01
9.8e+01 1.6e+01 7.9e-01
9.8e+01 1.8e+01 7.9e-01
9.8e+01 2.0e+01 7.9e-01
9.8e+01 2.2e+01 7.9e-01
9.8e+01 2.4e+01 7.9e-01
9.8e+01 2.6e+01 7.9e-01
9.8e+01 2.8e+01 7.9e-01
9.8e+01 3.0e+01 7.9e-01
9.8e+01 3.2e+01 7.9e-01
9.8e+01 3.4e+01 7.9e-01
9.8e+01 3.6e+01 7.9e-01
9.8e+01 3.8e+01 7.9e-01
9.8e+01 4.0e+01 7.9e-01
9.8e+01 4.2e+01 7.9e-01
9.8e+01 4.4e+01 7.9e-01
9.8e+01 4.6e+01 7.9e-01
9.8e+01 4.8e+01 7.9e-01
9.8e+01 5.0e+01 7.9e-01
9.8e+01 5.2e+01 7.9e-01
9.8e+01 5.4e+01 7.9e-01
9.8e+01 5.6e+01 7.9e-01
9.8e+01 5.8e+01 7.9e-01
9.8e+01 6.0e+01 7.9e-01
9.8e+01 6.2e+01 7.8e-01
9.8e+01 6.4e+01 6.9e-01
9.8e+01 6.6e+01 5.8e-01
9.8e+01 6.8e+01 4.9e-01
9.8e+01 7.0e+01 4.8e-01
9.8e+01 7.2e+01 5.2e-01
9.8e+01 7.4e+01 4.9e-01
9.8e+01 7.6e+01 4.6e-01
9.8e+01 7.8e+01 3.8e-01
9.8e+01 8.0e+01 3.8e-01
9.8e+01 8.2e+01 3.5e-01
9.8e+01 8.4e+01 3.5e-01
9.8e+01 8.6e+01 3.6e-01
9.8e+01 8.8e+01 4.4e-01
9.8e+01 9.0e+01 6.0e-01
9.8e+01 9.2e+01 7.3e-01
9.8e+01 9.4e+01 7.9e-01
9.8e+01 9.6e+01 7.9e-01
9.8e+01 9.8e+01 7.9e-01


